Machine Learning-Based Generalized Model for Finite Element Analysis of Roll Deflection During the Austenitic Stainless Steel 316L Strip Rolling

During the strip rolling process, a considerable amount of the forces of the material pressure cause elastic deformation on the work-roll, i.e., the deflection process. The uncontrollable amount of the work-roll deflection leads to the high deviations in the permissible thickness of the plate along its width. In the context of the Austenitic Stainless Steels (ASS), due to the instability of the Austenite phase in a cold temperature, cold deformation leads to the production of Strain-Induced Martensite (SIM), which improves the mechanical properties. It leads to the hardening of the ASS 316L during the cold deformation, which causes the Strain-Stress curve of the ASS 316L to behave non-linearly, which distinguishes it from other categories of steels. To account for this phenomenon, we propose to utilize a Machine Learning (ML) method to predict more accurately the flow stress of the ASS 316L during the cold rolling. Furthermore, we conduct various mechanical tensile tests in order to obtain the required dataset, Stress316L, for training the neural network. Moreover, instead of using a constant value of flow stress during the multi-pass rolling process, we use a Finite Difference (FD) formulation of the equilibrium equation in order to account for the dynamic behavior of the flow stress, which leads to the estimation of the mean pressure, which the strip enforces to the rolls during deformation. Finally, using the Finite Element Analysis (FEA), the deflection of the work-roll tools will be calculated. As a result, we end up with a generalized model for the calculation of the roll deflection, specific to the ASS 316L. To the best of our knowledge, this is the first model for ASS 316L which considers dynamic flow stress and SIM of the rolled plate, using FEM and an ML approach, which could contribute to the better design of the tolls.

==> figs/2pasenter.csv <==
Step,Value
0,1056.167533
0.01,1057.153837
0.02,1058.140366
0.03,1059.127117
0.04,1060.114089
0.05,1061.101282
0.06,1062.088693
0.07,1063.076321
0.08,1064.064163
0.09,1065.05222
0.1,1066.040488
0.11,1067.028966
0.12,1068.017653
0.13,1069.006545
0.14,1069.995643
0.15,1070.984944
0.16,1071.974445
0.17,1072.964145
0.18,1073.954042
0.19,1074.944134
0.2,1075.934419
0.21,1076.924895
0.22,1077.91556
0.23,1078.906411
0.24,1079.897446
0.25,1080.888663
0.26,1081.88006
0.27,1082.871635
0.28,1083.863385
0.29,1084.855307
0.3,1085.8474
0.31,1086.839661
0.32,1087.832088
0.33,1088.824677
0.34,1089.817426
0.35,1090.810334
0.36,1091.803396
0.37,1092.796611
0.38,1093.789976
0.39,1094.783488
0.4,1095.777144
0.41,1096.770942
0.42,1097.764878
0.43,1098.75895
0.44,1099.753155
0.45,1100.74749
0.46,1101.741951
0.47,1102.736537
0.48,1103.731243
0.49,1104.726068
0.5,1105.721006
0.51,1106.716057
0.52,1107.711215
0.53,1108.706479
0.54,1109.701845
0.55,1110.697309
0.56,1111.692868
0.57,1112.688519
0.58,1113.684258
0.59,1114.680083
0.6,1115.675989
0.61,1116.671973
0.62,1117.668031
0.63,1118.664161
0.64,1119.660357
0.65,1120.656617
0.66,1121.652938
0.67,1122.649314
0.68,1123.645743
0.69,1124.642221
0.7,1125.638744
0.71,1126.635308
0.72,1127.631909
0.73,1128.628543
0.74,1129.625207
0.75,1130.621896
0.76,1131.618607
0.77,1132.615335
0.78,1133.612076
0.79,1134.608827
0.8,1135.605582
0.81,1136.602339
0.82,1137.599092
0.83,1138.595837
0.84,1139.592571
0.85,1140.589289
0.86,1141.585986
0.87,1142.582658
0.88,1143.579301
0.89,1144.57591
0.9,1145.572481
0.91,1146.56901
0.92,1147.565492
0.93,1148.561921
0.94,1149.558295
0.95,1150.554608
0.96,1151.550855
0.97,1152.547032
0.98,1153.543134
0.99,1154.539157
1,1155.535095
1.01,1156.530944
1.02,1157.526699
1.03,1158.522355
1.04,1159.517907
1.05,1160.513351
1.06,1161.508681
1.07,1162.503892
1.08,1163.49898
1.09,1164.493939
1.1,1165.488765
1.11,1166.483452
1.12,1167.477995
1.13,1168.472389
1.14,1169.466629
1.15,1170.460709
1.16,1171.454625
1.17,1172.448371
1.18,1173.441942
1.19,1174.435332
1.2,1175.428537
1.21,1176.42155
1.22,1177.414367
1.23,1178.406982
1.24,1179.39939
1.25,1180.391585
1.26,1181.383561
1.27,1182.375314
1.28,1183.366837
1.29,1184.358125
1.3,1185.349173
1.31,1186.339975
1.32,1187.330524
1.33,1188.320816
1.34,1189.310845
1.35,1190.300605
1.36,1191.290091
1.37,1192.279296
1.38,1193.268215
1.39,1194.256842
1.4,1195.245171
1.41,1196.233196
1.42,1197.220912
1.43,1198.208312
1.44,1199.195391
1.45,1200.182142
1.46,1201.16856
1.47,1202.154639
1.48,1203.140373
1.49,1204.125755
1.5,1205.11078
1.51,1206.095441
1.52,1207.079733
1.53,1208.063649
1.54,1209.047183
1.55,1210.03033
1.56,1211.013082
1.57,1211.995434
1.58,1212.977379
1.59,1213.958912
1.6,1214.940025
1.61,1215.920713
1.62,1216.90097
1.63,1217.880788
1.64,1218.860163
1.65,1219.839087
1.66,1220.817554
1.67,1221.795557
1.68,1222.773091
1.69,1223.750149
1.7,1224.726724
1.71,1225.702811
1.72,1226.678402
1.73,1227.653491
1.74,1228.628072
1.75,1229.602137
1.76,1230.575682
1.77,1231.548698
1.78,1232.52118
1.79,1233.493121
1.8,1234.464514
1.81,1235.435353
1.82,1236.405632
1.83,1237.375342
1.84,1238.344479
1.85,1239.313035
1.86,1240.281004
1.87,1241.248378
1.88,1242.215152
1.89,1243.181319
1.9,1244.146871
1.91,1245.111803
1.92,1246.076107
1.93,1247.039777
1.94,1248.002806
1.95,1248.965186
1.96,1249.926913
1.97,1250.887978
1.98,1251.848375
1.99,1252.808097
2,1253.767137
2.01,1254.725489
2.02,1255.683146
2.03,1256.6401
2.04,1257.596345
2.05,1258.551874
2.06,1259.506681
2.07,1260.460758
2.08,1261.414099
2.09,1262.366696
2.1,1263.318543
2.11,1264.269633
2.12,1265.219959
2.13,1266.169514
2.14,1267.118291
2.15,1268.066283
2.16,1269.013484
2.17,1269.959886
2.18,1270.905483
2.19,1271.850267
2.2,1272.794232
2.21,1273.73737
2.22,1274.679675
2.23,1275.62114
2.24,1276.561758
2.25,1277.501521
2.26,1278.440424
2.27,1279.378458
2.28,1280.315617
2.29,1281.251894
2.3,1282.187282
2.31,1283.121774
2.32,1284.055363
2.33,1284.988043
2.34,1285.919805
2.35,1286.850643
2.36,1287.78055
2.37,1288.709519
2.38,1289.637544
2.39,1290.564616
2.4,1291.490729
2.41,1292.415877
2.42,1293.340051
2.43,1294.263246
2.44,1295.185454
2.45,1296.106667
2.46,1297.02688
2.47,1297.946085
2.48,1298.864275
2.49,1299.781443
2.5,1300.697582
2.51,1301.612684
2.52,1302.526744
2.53,1303.439754
2.54,1304.351707
2.55,1305.262596
2.56,1306.172414
2.57,1307.081154
2.58,1307.988809
2.59,1308.895372
2.6,1309.800835
2.61,1310.705193
2.62,1311.608438
2.63,1312.510562
2.64,1313.41156
2.65,1314.311423
2.66,1315.210145
2.67,1316.107719
2.68,1317.004138
2.69,1317.899395
2.7,1318.793483
2.71,1319.686395
2.72,1320.578123
2.73,1321.468662
2.74,1322.358003
2.75,1323.24614
2.76,1324.133065
2.77,1325.018773
2.78,1325.903255
2.79,1326.786505
2.8,1327.668516
2.81,1328.54928
2.82,1329.428791
2.83,1330.307042
2.84,1331.184025
2.85,1332.059734
2.86,1332.934162
2.87,1333.8073
2.88,1334.679144
2.89,1335.549685
2.9,1336.418916
2.91,1337.28683
2.92,1338.153421
2.93,1339.01868
2.94,1339.882602
2.95,1340.745179
2.96,1341.606403
2.97,1342.466269
2.98,1343.324768
2.99,1344.181894
3,1345.037639
3.01,1345.891996
3.02,1346.744959
3.03,1347.59652
3.04,1348.446671
3.05,1349.295407
3.06,1350.142718
3.07,1350.9886
3.08,1351.833043
3.09,1352.676041
3.1,1353.517587
3.11,1354.357673
3.12,1355.196292
3.13,1356.033438
3.14,1356.869101
3.15,1357.703276
3.16,1358.535955
3.17,1359.36713
3.18,1360.196795
3.19,1361.024941
3.2,1361.851562
3.21,1362.67665
3.22,1363.500197
3.23,1364.322196
3.24,1365.142639
3.25,1365.961519
3.26,1366.778829
3.27,1367.59456
3.28,1368.408706
3.29,1369.221258
3.3,1370.032208
3.31,1370.84155
3.32,1371.649275
3.33,1372.455375
3.34,1373.259844
3.35,1374.062672
3.36,1374.863852
3.37,1375.663376
3.38,1376.461236
3.39,1377.257424
3.4,1378.051932
3.41,1378.844752
3.42,1379.635875
3.43,1380.425294
3.44,1381.213001
3.45,1381.998986
3.46,1382.783242
3.47,1383.56576
3.48,1384.346533
3.49,1385.12555
3.5,1385.902804
3.51,1386.678287
3.52,1387.451988
3.53,1388.223901
3.54,1388.994015
3.55,1389.762323
3.56,1390.528815
3.57,1391.293482
3.58,1392.056315
3.59,1392.817305
3.6,1393.576443
3.61,1394.33372
3.62,1395.089125
3.63,1395.842651
3.64,1396.594286
3.65,1397.344023
3.66,1398.09185
3.67,1398.837758
3.68,1399.581738
3.69,1400.32378
3.7,1401.063873
3.71,1401.802007
3.72,1402.538173
3.73,1403.27236
3.74,1404.004557
3.75,1404.734754
3.76,1405.462941
3.77,1406.189106
3.78,1406.913239
3.79,1407.63533
3.8,1408.355367
3.81,1409.073338
3.82,1409.789234
3.83,1410.503042
3.84,1411.21475
3.85,1411.924349
3.86,1412.631825
3.87,1413.337167
3.88,1414.040363
3.89,1414.741401
3.9,1415.440268
3.91,1416.136954
3.92,1416.831444
3.93,1417.523726
3.94,1418.213789
3.95,1418.901618
3.96,1419.587201
3.97,1420.270525
3.98,1420.951577
3.99,1421.630342
4,1422.306808
4.01,1422.980961
4.02,1423.652787
4.03,1424.322272
4.04,1424.989402
4.05,1425.654162
4.06,1426.316538
4.07,1426.976516
4.08,1427.63408
4.09,1428.289216
4.1,1428.941909
4.11,1429.592142
4.12,1430.239902
4.13,1430.885172
4.14,1431.527936
4.15,1432.168179
4.16,1432.805884
4.17,1433.441035
4.18,1434.073616
4.19,1434.70361
4.2,1435.331
4.21,1435.955769
4.22,1436.5779
4.23,1437.197376
4.24,1437.814178
4.25,1438.42829
4.26,1439.039693
4.27,1439.64837
4.28,1440.254301
4.29,1440.85747
4.3,1441.457856
4.31,1442.055441
4.32,1442.650206
4.33,1443.242132
4.34,1443.8312
4.35,1444.417389
4.36,1445.000681
4.37,1445.581055
4.38,1446.15849
4.39,1446.732968
4.4,1447.304467
4.41,1447.872966
4.42,1448.438444
4.43,1449.000882
4.44,1449.560256
4.45,1450.116547
4.46,1450.669731
4.47,1451.219789
4.48,1451.766696
4.49,1452.310432
4.5,1452.850974
4.51,1453.3883
4.52,1453.922386
4.53,1454.453211
4.54,1454.98075
4.55,1455.504982
4.56,1456.025882
4.57,1456.543427
4.58,1457.057593
4.59,1457.568357
4.6,1458.075694
4.61,1458.579582
4.62,1459.079994
4.63,1459.576907
4.64,1460.070297
4.65,1460.560138
4.66,1461.046406
4.67,1461.529077
4.68,1462.008124
4.69,1462.483523
4.7,1462.955249
4.71,1463.423276
4.72,1463.887579
4.73,1464.348133
4.74,1464.80491
4.75,1465.257887
4.76,1465.707037
4.77,1466.152334
4.78,1466.593752
4.79,1467.031266
4.8,1467.464849
4.81,1467.894475
4.82,1468.320118
4.83,1468.741752
4.84,1469.159351
4.85,1469.572889
4.86,1469.982339
4.87,1470.387675
4.88,1470.788871
4.89,1471.185902
4.9,1471.57874
4.91,1471.96736
4.92,1472.351735
4.93,1472.731841
4.94,1473.107651
4.95,1473.479138
4.96,1473.846278
4.97,1474.209045
4.98,1474.567413
4.99,1474.921357
5,1475.270852
5.01,1475.615872
5.02,1475.956393
5.03,1476.29239
5.04,1476.623838
5.05,1476.950713
5.06,1477.27299
5.07,1477.590646
5.08,1477.903657
5.09,1478.211999
5.1,1478.51565
5.11,1478.814585
5.12,1479.108783
5.13,1479.398221
5.14,1479.682876
5.15,1479.962728
5.16,1480.237754
5.17,1480.507933
5.18,1480.773245
5.19,1481.03367
5.2,1481.289186
5.21,1481.539775
5.22,1481.785418
5.23,1482.026096
5.24,1482.26179
5.25,1482.492482
5.26,1482.718156
5.27,1482.938794
5.28,1483.15438
5.29,1483.364898
5.3,1483.570332
5.31,1483.770668
5.32,1483.965892
5.33,1484.155989
5.34,1484.340947
5.35,1484.520754
5.36,1484.695396
5.37,1484.864863
5.38,1485.029144
5.39,1485.188229
5.4,1485.342108
5.41,1485.490774
5.42,1485.634217
5.43,1485.77243
5.44,1485.905406
5.45,1486.03314
5.46,1486.155626
5.47,1486.27286
5.48,1486.384837
5.49,1486.491554
5.5,1486.59301
5.51,1486.689201
5.52,1486.780127
5.53,1486.865789
5.54,1486.946185
5.55,1487.021319
5.56,1487.091191
5.57,1487.155805
5.58,1487.215163
5.59,1487.269271
5.6,1487.318133
5.61,1487.361755
5.62,1487.400143
5.63,1487.433305
5.64,1487.461248
5.65,1487.483982
5.66,1487.501515
5.67,1487.513857
5.68,1487.52102
5.69,1487.523014
5.7,1487.519851
5.71,1487.511545
5.72,1487.498108
5.73,1487.479553
5.74,1487.455896
5.75,1487.427152
5.76,1487.393334
5.77,1487.35446
5.78,1487.310546
5.79,1487.261607
5.8,1487.207662
5.81,1487.148727
5.82,1487.084821
5.83,1487.01596
5.84,1486.942163
5.85,1486.863447
5.86,1486.779832
5.87,1486.691336
5.88,1486.597976
5.89,1486.49977
5.9,1486.396738
5.91,1486.288895
5.92,1486.17626
5.93,1486.05885
5.94,1485.936681
5.95,1485.809769
5.96,1485.67813
5.97,1485.541778
5.98,1485.400728
5.99,1485.254991
6,1485.10458
6.01,1484.949506
6.02,1484.789778
6.03,1484.625405
6.04,1484.456394
6.05,1484.282749
6.06,1484.104475
6.07,1483.921572
6.08,1483.734041
6.09,1483.54188
6.1,1483.345083
6.11,1483.143644
6.12,1482.937554
6.13,1482.726799
6.14,1482.511365
6.15,1482.291234
6.16,1482.066384
6.17,1481.836791
6.18,1481.602426
6.19,1481.363258
6.2,1481.119249
6.21,1480.870361
6.22,1480.616549
6.23,1480.357763
6.24,1480.093951
6.25,1479.825052
6.26,1479.551004
6.27,1479.271737
6.28,1478.987176
6.29,1478.69724
6.3,1478.401842
6.31,1478.100889
6.32,1477.794281
6.33,1477.481911
6.34,1477.163665
6.35,1476.839422
6.36,1476.509053
6.37,1476.172422
6.38,1475.829382
6.39,1475.479782
6.4,1475.123458
6.41,1474.760239
6.42,1474.389945
6.43,1474.012386
6.44,1473.627362
6.45,1473.234662
6.46,1472.834067
6.47,1472.425344
6.48,1472.008253
6.49,1471.582537
6.5,1471.147934
6.51,1470.704164
6.52,1470.250939
6.53,1469.787957
6.54,1469.314902
6.55,1468.831447
6.56,1468.337249
6.57,1467.831955
6.58,1467.315194
6.59,1466.786584
6.6,1466.245725
6.61,1465.692206
6.62,1465.125597
6.63,1464.545456
6.64,1463.951323
6.65,1463.342723
6.66,1462.719165
6.67,1462.080141
6.68,1461.425125
6.69,1460.753578
6.7,1460.06494
6.71,1459.358635
6.72,1458.634069
6.73,1457.890632
6.74,1457.127694
6.75,1456.344608
6.76,1455.540708
6.77,1454.715309
6.78,1453.867709
6.79,1452.997187
6.8,1452.103002
6.81,1451.184395
6.82,1450.240587
6.83,1449.270783
6.84,1448.274165
6.85,1447.249897
6.86,1446.197126
6.87,1445.114977
6.88,1444.002558
6.89,1442.858957
6.9,1441.683243
6.91,1440.474466
6.92,1439.231657
6.93,1437.95383
6.94,1436.639978
6.95,1435.289077
6.96,1433.900084
6.97,1432.471941
6.98,1431.003567
6.99,1429.493869
7,1427.941732
7.01,1426.346028
7.02,1424.70561
7.03,1423.019316
7.04,1421.285967
7.05,1419.504371
7.06,1417.673318
7.07,1415.791586
7.08,1413.857936
7.09,1411.871118
7.1,1409.829868
7.11,1407.73291
7.12,1405.578954
7.13,1403.366701
7.14,1401.094841
7.15,1398.762052
7.16,1396.367003
7.17,1393.908356
7.18,1391.384763
7.19,1388.79487
7.2,1386.137313
7.21,1383.410726
7.22,1380.613736
7.23,1377.744965
7.24,1374.803033
7.25,1371.786555


==> figs/2pasexit.csv <==
Step,Value
7.242246865,311.7718632
7.232246865,315.8407087
7.222246865,319.8414958
7.212246865,323.7755232
7.202246865,327.6440876
7.192246865,331.4484829
7.182246865,335.1899996
7.172246865,338.8699238
7.162246865,342.4895366
7.152246865,346.0501133
7.142246865,349.5529227
7.132246865,352.9992264
7.122246865,356.3902782
7.112246865,359.7273232
7.102246865,363.0115975
7.092246865,366.2443274
7.082246865,369.4267286
7.072246865,372.5600062
7.062246865,375.6453534
7.052246865,378.6839516
7.042246865,381.6769696
7.032246865,384.6255631
7.022246865,387.5308743
7.012246865,390.3940315
7.002246865,393.2161486
6.992246865,395.9983246
6.982246865,398.7416437
6.972246865,401.4471742
6.962246865,404.115969
6.952246865,406.7490644
6.942246865,409.3474807
6.932246865,411.9122214
6.922246865,414.4442731
6.912246865,416.9446052
6.902246865,419.4141699
6.892246865,421.853902
6.882246865,424.2647183
6.872246865,426.6475184
6.862246865,429.0031835
6.852246865,431.3325771
6.842246865,433.6365446
6.832246865,435.9159135
6.822246865,438.171493
6.812246865,440.404074
6.802246865,442.6144297
6.792246865,444.8033148
6.782246865,446.9714663
6.772246865,449.1196028
6.762246865,451.2484253
6.752246865,453.3586167
6.742246865,455.4508422
6.732246865,457.5257493
6.722246865,459.5839683
6.712246865,461.6261116
6.702246865,463.6527747
6.692246865,465.664536
6.682246865,467.6619569
6.672246865,469.6455822
6.662246865,471.6159399
6.652246865,473.5735421
6.642246865,475.5188846
6.632246865,477.4524471
6.622246865,479.3746939
6.612246865,481.2860738
6.602246865,483.1870205
6.592246865,485.0779525
6.582246865,486.959274
6.572246865,488.8313744
6.562246865,490.6946292
6.552246865,492.5493998
6.542246865,494.3960342
6.532246865,496.2348668
6.522246865,498.0662191
6.512246865,499.8903997
6.502246865,501.7077047
6.492246865,503.5184181
6.482246865,505.3228117
6.472246865,507.1211457
6.462246865,508.9136692
6.452246865,510.7006197
6.442246865,512.4822243
6.432246865,514.2586993
6.422246865,516.030251
6.412246865,517.7970753
6.402246865,519.5593589
6.392246865,521.3172788
6.382246865,523.0710029
6.372246865,524.8206901
6.362246865,526.566491
6.352246865,528.3085476
6.342246865,530.0469941
6.332246865,531.7819565
6.322246865,533.5135535
6.312246865,535.2418966
6.302246865,536.9670901
6.292246865,538.6892316
6.282246865,540.4084119
6.272246865,542.1247159
6.262246865,543.8382221
6.252246865,545.5490032
6.242246865,547.2571265
6.232246865,548.9626537
6.222246865,550.6656413
6.212246865,552.366141
6.202246865,554.0641997
6.192246865,555.7598597
6.182246865,557.453159
6.172246865,559.1441313
6.162246865,560.8328067
6.152246865,562.5192112
6.142246865,564.2033673
6.132246865,565.8852941
6.122246865,567.5650075
6.112246865,569.2425204
6.102246865,570.9178426
6.092246865,572.5909814
6.082246865,574.2619412
6.072246865,575.9307242
6.062246865,577.5973302
6.052246865,579.261757
6.042246865,580.9240003
6.032246865,582.5840537
6.022246865,584.2419094
6.012246865,585.8975577
6.002246865,587.5509876
5.992246865,589.2021866
5.982246865,590.8511408
5.972246865,592.4978355
5.962246865,594.1422544
5.952246865,595.7843807
5.942246865,597.4241966
5.932246865,599.0616833
5.922246865,600.6968216
5.912246865,602.3295915
5.902246865,603.9599726
5.892246865,605.587944
5.882246865,607.2134845
5.872246865,608.8365724
5.862246865,610.4571861
5.852246865,612.0753035
5.842246865,613.6909027
5.832246865,615.3039615
5.822246865,616.914458
5.812246865,618.5223701
5.802246865,620.127676
5.792246865,621.7303539
5.782246865,623.3303825
5.772246865,624.9277405
5.762246865,626.5224071
5.752246865,628.1143616
5.742246865,629.7035838
5.732246865,631.2900542
5.722246865,632.8737532
5.712246865,634.454662
5.702246865,636.0327624
5.692246865,637.6080365
5.682246865,639.1804671
5.672246865,640.7500374
5.662246865,642.3167314
5.652246865,643.8805336
5.642246865,645.4414291
5.632246865,646.9994038
5.622246865,648.554444
5.612246865,650.106537
5.602246865,651.6556706
5.592246865,653.2018332
5.582246865,654.7450141
5.572246865,656.2852031
5.562246865,657.822391
5.552246865,659.356569
5.542246865,660.8877292
5.532246865,662.4158644
5.522246865,663.9409681
5.512246865,665.4630345
5.502246865,666.9820587
5.492246865,668.4980362
5.482246865,670.0109635
5.472246865,671.5208378
5.462246865,673.0276568
5.452246865,674.5314191
5.442246865,676.0321239
5.432246865,677.5297712
5.422246865,679.0243616
5.412246865,680.5158965
5.402246865,682.0043778
5.392246865,683.4898082
5.382246865,684.972191
5.372246865,686.4515302
5.362246865,687.9278303
5.352246865,689.4010967
5.342246865,690.8713353
5.332246865,692.3385523
5.322246865,693.8027551
5.312246865,695.2639511
5.302246865,696.7221486
5.292246865,698.1773565
5.282246865,699.629584
5.272246865,701.0788411
5.262246865,702.5251382
5.252246865,703.9684862
5.242246865,705.4088964
5.232246865,706.846381
5.222246865,708.2809522
5.212246865,709.7126229
5.202246865,711.1414064
5.192246865,712.5673165
5.182246865,713.9903673
5.172246865,715.4105734
5.162246865,716.8279499
5.152246865,718.242512
5.142246865,719.6542755
5.132246865,721.0632566
5.122246865,722.4694716
5.112246865,723.8729373
5.102246865,725.2736709
5.092246865,726.6716898
5.082246865,728.0670115
5.072246865,729.4596543
5.062246865,730.8496362
5.052246865,732.2369758
5.042246865,733.6216919
5.032246865,735.0038034
5.022246865,736.3833296
5.012246865,737.7602899
5.002246865,739.134704
4.992246865,740.5065915
4.982246865,741.8759726
4.972246865,743.2428673
4.962246865,744.607296
4.952246865,745.969279
4.942246865,747.3288371
4.932246865,748.6859908
4.922246865,750.040761
4.912246865,751.3931686
4.902246865,752.7432345
4.892246865,754.0909799
4.882246865,755.436426
4.872246865,756.7795938
4.862246865,758.1205048
4.852246865,759.4591801
4.842246865,760.7956412
4.832246865,762.1299093
4.822246865,763.462006
4.812246865,764.7919526
4.802246865,766.1197705
4.792246865,767.445481
4.782246865,768.7691057
4.772246865,770.0906658
4.762246865,771.4101826
4.752246865,772.7276776
4.742246865,774.0431718
4.732246865,775.3566866
4.722246865,776.6682431
4.712246865,777.9778624
4.702246865,779.2855655
4.692246865,780.5913734
4.682246865,781.8953069
4.672246865,783.1973869
4.662246865,784.497634
4.652246865,785.7960689
4.642246865,787.0927121
4.632246865,788.3875839
4.622246865,789.6807048
4.612246865,790.9720948
4.602246865,792.2617741
4.592246865,793.5497626
4.582246865,794.8360801
4.572246865,796.1207464
4.562246865,797.403781
4.552246865,798.6852034
4.542246865,799.9650328
4.532246865,801.2432884
4.522246865,802.5199893
4.512246865,803.7951543
4.502246865,805.068802
4.492246865,806.3409512
4.482246865,807.6116202
4.472246865,808.8808272
4.462246865,810.1485905
4.452246865,811.4149278
4.442246865,812.679857
4.432246865,813.9433958
4.422246865,815.2055615
4.412246865,816.4663715
4.402246865,817.7258429
4.392246865,818.9839927
4.382246865,820.2408376
4.372246865,821.4963942
4.362246865,822.7506791
4.352246865,824.0037084
4.342246865,825.2554984
4.332246865,826.5060648
4.322246865,827.7554236
4.312246865,829.0035902
4.302246865,830.2505801
4.292246865,831.4964086
4.282246865,832.7410907
4.272246865,833.9846413
4.262246865,835.2270751
4.252246865,836.4684067
4.242246865,837.7086505
4.232246865,838.9478207
4.222246865,840.1859314
4.212246865,841.4229963
4.202246865,842.6590292
4.192246865,843.8940437
4.182246865,845.128053
4.172246865,846.3610705
4.162246865,847.593109
4.152246865,848.8241816
4.142246865,850.0543009
4.132246865,851.2834793
4.122246865,852.5117294
4.112246865,853.7390633
4.102246865,854.9654931
4.092246865,856.1910306
4.082246865,857.4156876
4.072246865,858.6394757
4.062246865,859.8624063
4.052246865,861.0844907
4.042246865,862.3057399
4.032246865,863.5261651
4.022246865,864.7457769
4.012246865,865.9645861
4.002246865,867.1826032
3.992246865,868.3998386
3.982246865,869.6163025
3.972246865,870.832005
3.962246865,872.046956
3.952246865,873.2611655
3.942246865,874.474643
3.932246865,875.6873982
3.922246865,876.8994404
3.912246865,878.110779
3.902246865,879.3214231
3.892246865,880.5313816
3.882246865,881.7406637
3.872246865,882.9492779
3.862246865,884.157233
3.852246865,885.3645375
3.842246865,886.5711998
3.832246865,887.7772282
3.822246865,888.9826309
3.812246865,890.1874161
3.802246865,891.3915915
3.792246865,892.5951652
3.782246865,893.7981448
3.772246865,895.000538
3.762246865,896.2023522
3.752246865,897.403595
3.742246865,898.6042737
3.732246865,899.8043954
3.722246865,901.0039674
3.712246865,902.2029967
3.702246865,903.4014901
3.692246865,904.5994546
3.682246865,905.7968968
3.672246865,906.9938236
3.662246865,908.1902414
3.652246865,909.3861568
3.642246865,910.5815762
3.632246865,911.7765058
3.622246865,912.970952
3.612246865,914.1649209
3.602246865,915.3584187
3.592246865,916.5514513
3.582246865,917.7440247
3.572246865,918.9361447
3.562246865,920.1278172
3.552246865,921.3190479
3.542246865,922.5098425
3.532246865,923.7002065
3.522246865,924.8901456
3.512246865,926.0796651
3.502246865,927.2687704
3.492246865,928.4574671
3.482246865,929.6457602
3.472246865,930.8336551
3.462246865,932.021157
3.452246865,933.2082709
3.442246865,934.3950019
3.432246865,935.5813551
3.422246865,936.7673354
3.412246865,937.9529478
3.402246865,939.138197
3.392246865,940.323088
3.382246865,941.5076255
3.372246865,942.6918143
3.362246865,943.875659
3.352246865,945.0591644
3.342246865,946.2423349
3.332246865,947.4251752
3.322246865,948.6076898
3.312246865,949.7898833
3.302246865,950.97176
3.292246865,952.1533244
3.282246865,953.3345809
3.272246865,954.5155339
3.262246865,955.6961876
3.252246865,956.8765464
3.242246865,958.0566145
3.232246865,959.2363963
3.222246865,960.4158958
3.212246865,961.5951173
3.202246865,962.7740649
3.192246865,963.9527428
3.182246865,965.131155
3.172246865,966.3093058
3.162246865,967.487199
3.152246865,968.6648388
3.142246865,969.8422292
3.132246865,971.0193742
3.122246865,972.1962778
3.112246865,973.3729439
3.102246865,974.5493765
3.092246865,975.7255795
3.082246865,976.9015568
3.072246865,978.0773123
3.062246865,979.2528499
3.052246865,980.4281735
3.042246865,981.6032869
3.032246865,982.778194
3.022246865,983.9528985
3.012246865,985.1274044
3.002246865,986.3017153
2.992246865,987.4758352
2.982246865,988.6497678
2.972246865,989.8235168
2.962246865,990.997086
2.952246865,992.1704793
2.942246865,993.3437002
2.932246865,994.5167526
2.922246865,995.6896403
2.912246865,996.8623668
2.902246865,998.034936
2.892246865,999.2073516
2.882246865,1000.379617
2.872246865,1001.551737
2.862246865,1002.723714
2.852246865,1003.895552
2.842246865,1005.067254
2.832246865,1006.238826
2.822246865,1007.410269
2.812246865,1008.581589
2.802246865,1009.752788
2.792246865,1010.92387
2.782246865,1012.09484
2.772246865,1013.2657
2.762246865,1014.436454
2.752246865,1015.607106
2.742246865,1016.777659
2.732246865,1017.948118
2.722246865,1019.118485
2.712246865,1020.288766
2.702246865,1021.458962
2.692246865,1022.629078
2.682246865,1023.799118
2.672246865,1024.969085
2.662246865,1026.138983
2.652246865,1027.308815
2.642246865,1028.478585
2.632246865,1029.648297
2.622246865,1030.817955
2.612246865,1031.987562
2.602246865,1033.157121
2.592246865,1034.326637
2.582246865,1035.496113
2.572246865,1036.665552
2.562246865,1037.834959
2.552246865,1039.004337
2.542246865,1040.17369
2.532246865,1041.343021
2.522246865,1042.512334
2.512246865,1043.681633
2.502246865,1044.850921
2.492246865,1046.020202
2.482246865,1047.18948
2.472246865,1048.358758
2.462246865,1049.52804
2.452246865,1050.69733
2.442246865,1051.866631
2.432246865,1053.035947
2.422246865,1054.205281
2.412246865,1055.374638
2.402246865,1056.544021
2.392246865,1057.713434
2.382246865,1058.88288
2.372246865,1060.052362
2.362246865,1061.221886
2.352246865,1062.391454
2.342246865,1063.561069
2.332246865,1064.730737
2.322246865,1065.900459
2.312246865,1067.070241
2.302246865,1068.240085
2.292246865,1069.409995
2.282246865,1070.579976
2.272246865,1071.75003
2.262246865,1072.920161
2.252246865,1074.090373
2.242246865,1075.26067
2.232246865,1076.431055
2.222246865,1077.601532
2.212246865,1078.772104
2.202246865,1079.942776
2.192246865,1081.11355
2.182246865,1082.284431
2.172246865,1083.455421
2.162246865,1084.626526
2.152246865,1085.797748
2.142246865,1086.969091
2.132246865,1088.140558
2.122246865,1089.312154
2.112246865,1090.483881
2.102246865,1091.655745
2.092246865,1092.827747
2.082246865,1093.999891
2.072246865,1095.172182
2.062246865,1096.344623
2.052246865,1097.517218
2.042246865,1098.689969
2.032246865,1099.862881
2.022246865,1101.035958
2.012246865,1102.209202
2.002246865,1103.382617
1.992246865,1104.556207
1.982246865,1105.729976
1.972246865,1106.903927
1.962246865,1108.078063
1.952246865,1109.252388
1.942246865,1110.426906
1.932246865,1111.60162
1.922246865,1112.776534
1.912246865,1113.951651
1.902246865,1115.126974
1.892246865,1116.302508
1.882246865,1117.478254
1.872246865,1118.654218
1.862246865,1119.830403
1.852246865,1121.006811
1.842246865,1122.183447
1.832246865,1123.360314
1.822246865,1124.537414
1.812246865,1125.714753
1.802246865,1126.892332
1.792246865,1128.070156
1.782246865,1129.248227
1.772246865,1130.42655
1.762246865,1131.605127
1.752246865,1132.783962
1.742246865,1133.963058
1.732246865,1135.142418
1.722246865,1136.322047
1.712246865,1137.501946
1.702246865,1138.68212
1.692246865,1139.862571
1.682246865,1141.043303
1.672246865,1142.224319
1.662246865,1143.405623
1.652246865,1144.587217
1.642246865,1145.769105
1.632246865,1146.95129
1.622246865,1148.133775
1.612246865,1149.316563
1.602246865,1150.499657
1.592246865,1151.683061
1.582246865,1152.866778
1.572246865,1154.05081
1.562246865,1155.235161
1.552246865,1156.419834
1.542246865,1157.604832
1.532246865,1158.790157
1.522246865,1159.975814
1.512246865,1161.161805
1.502246865,1162.348132
1.492246865,1163.534799
1.482246865,1164.721809
1.472246865,1165.909165
1.462246865,1167.096869
1.452246865,1168.284925
1.442246865,1169.473335
1.432246865,1170.662102
1.422246865,1171.851229
1.412246865,1173.040719
1.402246865,1174.230575
1.392246865,1175.420799
1.382246865,1176.611394
1.372246865,1177.802364
1.362246865,1178.993709
1.352246865,1180.185434
1.342246865,1181.377541
1.332246865,1182.570032
1.322246865,1183.762911
1.312246865,1184.956179
1.302246865,1186.14984
1.292246865,1187.343896
1.282246865,1188.538349
1.272246865,1189.733202
1.262246865,1190.928458
1.252246865,1192.124118
1.242246865,1193.320186
1.232246865,1194.516664
1.222246865,1195.713554
1.212246865,1196.910858
1.202246865,1198.10858
1.192246865,1199.30672
1.182246865,1200.505283
1.172246865,1201.704269
1.162246865,1202.903681
1.152246865,1204.103522
1.142246865,1205.303793
1.132246865,1206.504496
1.122246865,1207.705635
1.112246865,1208.907211
1.102246865,1210.109226
1.092246865,1211.311682
1.082246865,1212.514581
1.072246865,1213.717925
1.062246865,1214.921717
1.052246865,1216.125958
1.042246865,1217.33065
1.032246865,1218.535795
1.022246865,1219.741395
1.012246865,1220.947452
1.002246865,1222.153968
0.992246865,1223.360944
0.982246865,1224.568383
0.972246865,1225.776285
0.962246865,1226.984653
0.952246865,1228.193489
0.942246865,1229.402794
0.932246865,1230.61257
0.922246865,1231.822818
0.912246865,1233.03354
0.902246865,1234.244737
0.892246865,1235.456412
0.882246865,1236.668565
0.872246865,1237.881198
0.862246865,1239.094312
0.852246865,1240.30791
0.842246865,1241.521991
0.832246865,1242.736558
0.822246865,1243.951612
0.812246865,1245.167154
0.802246865,1246.383186
0.792246865,1247.599708
0.782246865,1248.816722
0.772246865,1250.034229
0.762246865,1251.25223
0.752246865,1252.470727
0.742246865,1253.689719
0.732246865,1254.909209
0.722246865,1256.129198
0.712246865,1257.349685
0.702246865,1258.570673
0.692246865,1259.792162
0.682246865,1261.014153
0.672246865,1262.236647
0.662246865,1263.459645
0.652246865,1264.683147
0.642246865,1265.907154
0.632246865,1267.131668
0.622246865,1268.356687
0.612246865,1269.582215
0.602246865,1270.80825
0.592246865,1272.034793
0.582246865,1273.261846
0.572246865,1274.489408
0.562246865,1275.71748
0.552246865,1276.946062
0.542246865,1278.175155
0.532246865,1279.40476
0.522246865,1280.634876
0.512246865,1281.865504
0.502246865,1283.096644
0.492246865,1284.328297
0.482246865,1285.560462
0.472246865,1286.79314
0.462246865,1288.026331
0.452246865,1289.260035
0.442246865,1290.494253
0.432246865,1291.728983
0.422246865,1292.964226
0.412246865,1294.199983
0.402246865,1295.436253
0.392246865,1296.673035
0.382246865,1297.910331
0.372246865,1299.148139
0.362246865,1300.386459
0.352246865,1301.625292
0.342246865,1302.864636
0.332246865,1304.104492
0.322246865,1305.34486
0.312246865,1306.585738
0.302246865,1307.827126
0.292246865,1309.069025
0.282246865,1310.311432
0.272246865,1311.554349
0.262246865,1312.797774
0.252246865,1314.041707
0.242246865,1315.286147
0.232246865,1316.531094
0.222246865,1317.776546
0.212246865,1319.022503
0.202246865,1320.268964
0.192246865,1321.515928
0.182246865,1322.763395
0.172246865,1324.011364
0.162246865,1325.259833
0.152246865,1326.508802
0.142246865,1327.758269
0.132246865,1329.008234
0.122246865,1330.258696
0.112246865,1331.509653
0.102246865,1332.761104
0.092246865,1334.013048
0.082246865,1335.265485
0.072246865,1336.518411
0.062246865,1337.771827
0.052246865,1339.025731
0.042246865,1340.280122
0.032246865,1341.534997
0.022246865,1342.790357
0.012246865,1344.046198
0.002246865,1345.30252


==> figs/3pasenter.csv <==
Step,Value
0,1213.529422
0.01,1214.809463
0.02,1216.091064
0.03,1217.374224
0.04,1218.658942
0.05,1219.945218
0.06,1221.233051
0.07,1222.52244
0.08,1223.813383
0.09,1225.10588
0.1,1226.399929
0.11,1227.695529
0.12,1228.99268
0.13,1230.291379
0.14,1231.591625
0.15,1232.893417
0.16,1234.196753
0.17,1235.501632
0.18,1236.808052
0.19,1238.116012
0.2,1239.42551
0.21,1240.736544
0.22,1242.049112
0.23,1243.363213
0.24,1244.678844
0.25,1245.996004
0.26,1247.31469
0.27,1248.634901
0.28,1249.956634
0.29,1251.279887
0.3,1252.604658
0.31,1253.930945
0.32,1255.258745
0.33,1256.588056
0.34,1257.918875
0.35,1259.251201
0.36,1260.585029
0.37,1261.920358
0.38,1263.257185
0.39,1264.595508
0.4,1265.935322
0.41,1267.276627
0.42,1268.619418
0.43,1269.963693
0.44,1271.309449
0.45,1272.656682
0.46,1274.00539
0.47,1275.355569
0.48,1276.707217
0.49,1278.060329
0.5,1279.414903
0.51,1280.770935
0.52,1282.128422
0.53,1283.48736
0.54,1284.847745
0.55,1286.209575
0.56,1287.572844
0.57,1288.937551
0.58,1290.30369
0.59,1291.671258
0.6,1293.040252
0.61,1294.410666
0.62,1295.782498
0.63,1297.155742
0.64,1298.530396
0.65,1299.906454
0.66,1301.283913
0.67,1302.662768
0.68,1304.043016
0.69,1305.424651
0.7,1306.807668
0.71,1308.192065
0.72,1309.577836
0.73,1310.964976
0.74,1312.353481
0.75,1313.743346
0.76,1315.134566
0.77,1316.527137
0.78,1317.921054
0.79,1319.316311
0.8,1320.712904
0.81,1322.110827
0.82,1323.510076
0.83,1324.910646
0.84,1326.31253
0.85,1327.715725
0.86,1329.120224
0.87,1330.526022
0.88,1331.933114
0.89,1333.341495
0.9,1334.751158
0.91,1336.162098
0.92,1337.57431
0.93,1338.987787
0.94,1340.402525
0.95,1341.818517
0.96,1343.235757
0.97,1344.654239
0.98,1346.073958
0.99,1347.494908
1,1348.917082
1.01,1350.340474
1.02,1351.765078
1.03,1353.190888
1.04,1354.617898
1.05,1356.0461
1.06,1357.47549
1.07,1358.906059
1.08,1360.337803
1.09,1361.770713
1.1,1363.204784
1.11,1364.640009
1.12,1366.076382
1.13,1367.513894
1.14,1368.95254
1.15,1370.392313
1.16,1371.833205
1.17,1373.275211
1.18,1374.718322
1.19,1376.162531
1.2,1377.607832
1.21,1379.054217
1.22,1380.501679
1.23,1381.950211
1.24,1383.399805
1.25,1384.850454
1.26,1386.30215
1.27,1387.754886
1.28,1389.208655
1.29,1390.663448
1.3,1392.119258
1.31,1393.576078
1.32,1395.033899
1.33,1396.492713
1.34,1397.952514
1.35,1399.413292
1.36,1400.87504
1.37,1402.33775
1.38,1403.801414
1.39,1405.266023
1.4,1406.731569
1.41,1408.198045
1.42,1409.665442
1.43,1411.133751
1.44,1412.602964
1.45,1414.073073
1.46,1415.544069
1.47,1417.015944
1.48,1418.488689
1.49,1419.962295
1.5,1421.436754
1.51,1422.912057
1.52,1424.388195
1.53,1425.865159
1.54,1427.342941
1.55,1428.821531
1.56,1430.300921
1.57,1431.781101
1.58,1433.262063
1.59,1434.743797
1.6,1436.226293
1.61,1437.709544
1.62,1439.193539
1.63,1440.67827
1.64,1442.163726
1.65,1443.649899
1.66,1445.136779
1.67,1446.624356
1.68,1448.112621
1.69,1449.601564
1.7,1451.091176
1.71,1452.581447
1.72,1454.072366
1.73,1455.563926
1.74,1457.056114
1.75,1458.548923
1.76,1460.042341
1.77,1461.536358
1.78,1463.030966
1.79,1464.526153
1.8,1466.021909
1.81,1467.518225
1.82,1469.01509
1.83,1470.512494
1.84,1472.010426
1.85,1473.508877
1.86,1475.007836
1.87,1476.507292
1.88,1478.007235
1.89,1479.507655
1.9,1481.00854
1.91,1482.509881
1.92,1484.011667
1.93,1485.513887
1.94,1487.01653
1.95,1488.519585
1.96,1490.023043
1.97,1491.526891
1.98,1493.031119
1.99,1494.535717
2,1496.040673
2.01,1497.545975
2.02,1499.051615
2.03,1500.557579
2.04,1502.063857
2.05,1503.570437
2.06,1505.07731
2.07,1506.584463
2.08,1508.091884
2.09,1509.599564
2.1,1511.10749
2.11,1512.615651
2.12,1514.124036
2.13,1515.632633
2.14,1517.14143
2.15,1518.650417
2.16,1520.159581
2.17,1521.668911
2.18,1523.178396
2.19,1524.688023
2.2,1526.197781
2.21,1527.707658
2.22,1529.217643
2.23,1530.727724
2.24,1532.237888
2.25,1533.748124
2.26,1535.258421
2.27,1536.768765
2.28,1538.279146
2.29,1539.78955
2.3,1541.299967
2.31,1542.810384
2.32,1544.320789
2.33,1545.83117
2.34,1547.341514
2.35,1548.85181
2.36,1550.362045
2.37,1551.872208
2.38,1553.382285
2.39,1554.892264
2.4,1556.402134
2.41,1557.911882
2.42,1559.421495
2.43,1560.930962
2.44,1562.440269
2.45,1563.949404
2.46,1565.458355
2.47,1566.96711
2.48,1568.475655
2.49,1569.983979
2.5,1571.492068
2.51,1572.99991
2.52,1574.507492
2.53,1576.014803
2.54,1577.521828
2.55,1579.028556
2.56,1580.534974
2.57,1582.041069
2.58,1583.546829
2.59,1585.05224
2.6,1586.55729
2.61,1588.061965
2.62,1589.566255
2.63,1591.070144
2.64,1592.573621
2.65,1594.076673
2.66,1595.579287
2.67,1597.08145
2.68,1598.583149
2.69,1600.084371
2.7,1601.585103
2.71,1603.085332
2.72,1604.585046
2.73,1606.084231
2.74,1607.582875
2.75,1609.080964
2.76,1610.578486
2.77,1612.075427
2.78,1613.571774
2.79,1615.067515
2.8,1616.562636
2.81,1618.057124
2.82,1619.550967
2.83,1621.04415
2.84,1622.536662
2.85,1624.028489
2.86,1625.519618
2.87,1627.010036
2.88,1628.49973
2.89,1629.988687
2.9,1631.476893
2.91,1632.964336
2.92,1634.451002
2.93,1635.936879
2.94,1637.421953
2.95,1638.906212
2.96,1640.389641
2.97,1641.872229
2.98,1643.353962
2.99,1644.834826
3,1646.31481
3.01,1647.793899
3.02,1649.272081
3.03,1650.749342
3.04,1652.225671
3.05,1653.701052
3.06,1655.175475
3.07,1656.648924
3.08,1658.121389
3.09,1659.592854
3.1,1661.063309
3.11,1662.532738
3.12,1664.00113
3.13,1665.468472
3.14,1666.93475
3.15,1668.399952
3.16,1669.864064
3.17,1671.327074
3.18,1672.788969
3.19,1674.249737
3.2,1675.709363
3.21,1677.167835
3.22,1678.625141
3.23,1680.081268
3.24,1681.536202
3.25,1682.989932
3.26,1684.442444
3.27,1685.893725
3.28,1687.343763
3.29,1688.792546
3.3,1690.24006
3.31,1691.686293
3.32,1693.131233
3.33,1694.574866
3.34,1696.01718
3.35,1697.458163
3.36,1698.897802
3.37,1700.336085
3.38,1701.772999
3.39,1703.208532
3.4,1704.642671
3.41,1706.075405
3.42,1707.50672
3.43,1708.936604
3.44,1710.365046
3.45,1711.792033
3.46,1713.217553
3.47,1714.641593
3.48,1716.064142
3.49,1717.485188
3.5,1718.904718
3.51,1720.32272
3.52,1721.739183
3.53,1723.154095
3.54,1724.567443
3.55,1725.979217
3.56,1727.389403
3.57,1728.797991
3.58,1730.204968
3.59,1731.610323
3.6,1733.014045
3.61,1734.416121
3.62,1735.816541
3.63,1737.215292
3.64,1738.612364
3.65,1740.007744
3.66,1741.401423
3.67,1742.793387
3.68,1744.183627
3.69,1745.57213
3.7,1746.958886
3.71,1748.343884
3.72,1749.727112
3.73,1751.10856
3.74,1752.488217
3.75,1753.866072
3.76,1755.242113
3.77,1756.616331
3.78,1757.988714
3.79,1759.359252
3.8,1760.727934
3.81,1762.09475
3.82,1763.459689
3.83,1764.822741
3.84,1766.183895
3.85,1767.543142
3.86,1768.90047
3.87,1770.25587
3.88,1771.609331
3.89,1772.960843
3.9,1774.310397
3.91,1775.657983
3.92,1777.00359
3.93,1778.347208
3.94,1779.688829
3.95,1781.028442
3.96,1782.366037
3.97,1783.701605
3.98,1785.035137
3.99,1786.366622
4,1787.696052
4.01,1789.023418
4.02,1790.348709
4.03,1791.671917
4.04,1792.993033
4.05,1794.312047
4.06,1795.628951
4.07,1796.943735
4.08,1798.256391
4.09,1799.56691
4.1,1800.875282
4.11,1802.1815
4.12,1803.485555
4.13,1804.787438
4.14,1806.08714
4.15,1807.384654
4.16,1808.67997
4.17,1809.973081
4.18,1811.263978
4.19,1812.552652
4.2,1813.839097
4.21,1815.123303
4.22,1816.405263
4.23,1817.684969
4.24,1818.962412
4.25,1820.237585
4.26,1821.510481
4.27,1822.78109
4.28,1824.049407
4.29,1825.315423
4.3,1826.57913
4.31,1827.840521
4.32,1829.099588
4.33,1830.356325
4.34,1831.610724
4.35,1832.862777
4.36,1834.112477
4.37,1835.359817
4.38,1836.60479
4.39,1837.847389
4.4,1839.087606
4.41,1840.325435
4.42,1841.560868
4.43,1842.793899
4.44,1844.024521
4.45,1845.252726
4.46,1846.478509
4.47,1847.701862
4.48,1848.922778
4.49,1850.14125
4.5,1851.357273
4.51,1852.570839
4.52,1853.781942
4.53,1854.990574
4.54,1856.19673
4.55,1857.400403
4.56,1858.601586
4.57,1859.800273
4.58,1860.996456
4.59,1862.19013
4.6,1863.381289
4.61,1864.569924
4.62,1865.756031
4.63,1866.939602
4.64,1868.120631
4.65,1869.299111
4.66,1870.475036
4.67,1871.6484
4.68,1872.819195
4.69,1873.987415
4.7,1875.153054
4.71,1876.316105
4.72,1877.476561
4.73,1878.634416
4.74,1879.789663
4.75,1880.942295
4.76,1882.092306
4.77,1883.239688
4.78,1884.384435
4.79,1885.526539
4.8,1886.665995
4.81,1887.802794
4.82,1888.93693
4.83,1890.068396
4.84,1891.197185
4.85,1892.323288
4.86,1893.446699
4.87,1894.56741
4.88,1895.685415
4.89,1896.800704
4.9,1897.913271
4.91,1899.023107
4.92,1900.130206
4.93,1901.234558
4.94,1902.336155
4.95,1903.43499
4.96,1904.531054
4.97,1905.624338
4.98,1906.714834
4.99,1907.802533
5,1908.887426
5.01,1909.969505
5.02,1911.048759
5.03,1912.12518
5.04,1913.198757
5.05,1914.269483
5.06,1915.337345
5.07,1916.402335
5.08,1917.464443
5.09,1918.523657
5.1,1919.579968
5.11,1920.633364
5.12,1921.683834
5.13,1922.731368
5.14,1923.775953
5.15,1924.817579
5.16,1925.856233
5.17,1926.891904
5.18,1927.924578
5.19,1928.954243
5.2,1929.980888
5.21,1931.004497
5.22,1932.025059
5.23,1933.042559
5.24,1934.056984
5.25,1935.06832
5.26,1936.076551
5.27,1937.081664
5.28,1938.083643
5.29,1939.082474
5.3,1940.07814
5.31,1941.070625
5.32,1942.059914
5.33,1943.04599
5.34,1944.028835
5.35,1945.008434
5.36,1945.984768
5.37,1946.957819
5.38,1947.92757
5.39,1948.894001
5.4,1949.857094
5.41,1950.816829
5.42,1951.773187
5.43,1952.726149
5.44,1953.675693
5.45,1954.621799
5.46,1955.564445
5.47,1956.503611
5.48,1957.439274
5.49,1958.371413
5.5,1959.300004
5.51,1960.225025
5.52,1961.146452
5.53,1962.064261
5.54,1962.978428
5.55,1963.888929
5.56,1964.795738
5.57,1965.69883
5.58,1966.598179
5.59,1967.493759
5.6,1968.385543
5.61,1969.273504
5.62,1970.157615
5.63,1971.037848
5.64,1971.914174
5.65,1972.786565
5.66,1973.654991
5.67,1974.519423
5.68,1975.379831
5.69,1976.236185
5.7,1977.088454
5.71,1977.936607
5.72,1978.780612
5.73,1979.620437
5.74,1980.45605
5.75,1981.287418
5.76,1982.114509
5.77,1982.937287
5.78,1983.755721
5.79,1984.569775
5.8,1985.379414
5.81,1986.184605
5.82,1986.985311
5.83,1987.781497
5.84,1988.573126
5.85,1989.360164
5.86,1990.142572
5.87,1990.920315
5.88,1991.693354
5.89,1992.461652
5.9,1993.225172
5.91,1993.983876
5.92,1994.737724
5.93,1995.486679
5.94,1996.230703
5.95,1996.969754
5.96,1997.703796
5.97,1998.432788
5.98,1999.156691
5.99,1999.875464
6,2000.589069
6.01,2001.297466
6.02,2002.000614
6.03,2002.698472
6.04,2003.391002
6.05,2004.078163
6.06,2004.759913
6.07,2005.436214
6.08,2006.107025
6.09,2006.772306
6.1,2007.432016
6.11,2008.086116
6.12,2008.734565
6.13,2009.377323
6.14,2010.014351
6.15,2010.64561
6.16,2011.27106
6.17,2011.890661
6.18,2012.504376
6.19,2013.112165
6.2,2013.71399
6.21,2014.309813
6.22,2014.899597
6.23,2015.483304
6.24,2016.060898
6.25,2016.632342
6.26,2017.197601
6.27,2017.756638
6.28,2018.30942
6.29,2018.855913
6.3,2019.396081
6.31,2019.929893
6.32,2020.457316
6.33,2020.978318
6.34,2021.492868
6.35,2022.000937
6.36,2022.502495
6.37,2022.997512
6.38,2023.485962
6.39,2023.967817
6.4,2024.443052
6.41,2024.911642
6.42,2025.373562
6.43,2025.828789
6.44,2026.277301
6.45,2026.719078
6.46,2027.1541
6.47,2027.582347
6.48,2028.003802
6.49,2028.418449
6.5,2028.826272
6.51,2029.227258
6.52,2029.621394
6.53,2030.008668
6.54,2030.389069
6.55,2030.762591
6.56,2031.129224
6.57,2031.488962
6.58,2031.841802
6.59,2032.187739
6.6,2032.526772
6.61,2032.8589
6.62,2033.184124
6.63,2033.502447
6.64,2033.813872
6.65,2034.118406
6.66,2034.416054
6.67,2034.706825
6.68,2034.99073
6.69,2035.267778
6.7,2035.537984
6.71,2035.801361
6.72,2036.057925
6.73,2036.307693
6.74,2036.550683
6.75,2036.786917
6.76,2037.016415
6.77,2037.239199
6.78,2037.455294
6.79,2037.664726
6.8,2037.86752
6.81,2038.063705
6.82,2038.25331
6.83,2038.436364
6.84,2038.612899
6.85,2038.782948
6.86,2038.946542
6.87,2039.103716
6.88,2039.254505
6.89,2039.398944
6.9,2039.537069
6.91,2039.668917
6.92,2039.794524
6.93,2039.913928
6.94,2040.027167
6.95,2040.134277
6.96,2040.235297
6.97,2040.330263
6.98,2040.419213
6.99,2040.502183
7,2040.57921
7.01,2040.650327
7.02,2040.71557
7.03,2040.774972
7.04,2040.828564
7.05,2040.876376
7.06,2040.918437
7.07,2040.954773
7.08,2040.98541
7.09,2041.010368
7.1,2041.029668
7.11,2041.043326
7.12,2041.051355
7.13,2041.053766
7.14,2041.050564
7.15,2041.041753
7.16,2041.027331
7.17,2041.007291
7.18,2040.981621
7.19,2040.950307
7.2,2040.913325
7.21,2040.870648
7.22,2040.822243
7.23,2040.768068
7.24,2040.708076
7.25,2040.642212
7.26,2040.570413
7.27,2040.49261
7.28,2040.408722
7.29,2040.318662
7.3,2040.222331
7.31,2040.119623
7.32,2040.01042
7.33,2039.894593
7.34,2039.772003
7.35,2039.642498
7.36,2039.505914
7.37,2039.362077
7.38,2039.210796
7.39,2039.051869
7.4,2038.885079
7.41,2038.710194
7.42,2038.526967
7.43,2038.335137
7.44,2038.134424
7.45,2037.924533
7.46,2037.705151
7.47,2037.475948
7.48,2037.236576
7.49,2036.986667
7.5,2036.725834
7.51,2036.45367
7.52,2036.169748
7.53,2035.873619
7.54,2035.564815
7.55,2035.242844
7.56,2034.907191
7.57,2034.55732
7.58,2034.19267
7.59,2033.812657
7.6,2033.416671
7.61,2033.004079
7.62,2032.574222
7.63,2032.126415
7.64,2031.659946
7.65,2031.17408
7.66,2030.66805
7.67,2030.141065
7.68,2029.592305
7.69,2029.020924
7.7,2028.426045
7.71,2027.806764
7.72,2027.162148
7.73,2026.491235
7.74,2025.793033
7.75,2025.066523
7.76,2024.310654
7.77,2023.524346
7.78,2022.70649
7.79,2021.855947
7.8,2020.971548
7.81,2020.052096
7.82,2019.096362
7.83,2018.103088
7.84,2017.07099
7.85,2015.99875
7.86,2014.885024
7.87,2013.72844
7.88,2012.527596
7.89,2011.281063
7.9,2009.987384
7.91,2008.645077
7.92,2007.25263
7.93,2005.808507
7.94,2004.311148
7.95,2002.758967
7.96,2001.150352
7.97,1999.483672
7.98,1997.757268
7.99,1995.969465
8,1994.118563
8.01,1992.202844
8.02,1990.22057
8.03,1988.169986
8.04,1986.049319
8.05,1983.85678
8.06,1981.590567
8.07,1979.248862
8.08,1976.829837
8.09,1974.33165
8.1,1971.752451
8.11,1969.090381
8.12,1966.343574
8.13,1963.510157
8.14,1960.588254
8.15,1957.575983
8.16,1954.471464


==> figs/3pasexit.csv <==
Step,Value
8.153590572,312.1403856
8.143590572,316.6791579
8.133590572,321.1331057
8.123590572,325.5040071
8.113590572,329.7936401
8.103590572,334.0037803
8.093590572,338.1362003
8.083590572,342.1926678
8.073590572,346.1749444
8.063590572,350.0847844
8.053590572,353.9239335
8.043590572,357.6941271
8.033590572,361.39709
8.023590572,365.0345342
8.013590572,368.6081586
8.003590572,372.1196474
7.993590572,375.5706691
7.983590572,378.9628757
7.973590572,382.2979015
7.963590572,385.5773621
7.953590572,388.802854
7.943590572,391.975953
7.933590572,395.0982139
7.923590572,398.1711697
7.913590572,401.1963307
7.903590572,404.1751838
7.893590572,407.1091921
7.883590572,409.9997942
7.873590572,412.8484035
7.863590572,415.656408
7.853590572,418.4251695
7.843590572,421.1560235
7.833590572,423.8502786
7.823590572,426.5092164
7.813590572,429.1340908
7.803590572,431.7261285
7.793590572,434.2865278
7.783590572,436.8164594
7.773590572,439.3170656
7.763590572,441.7894604
7.753590572,444.2347298
7.743590572,446.6539311
7.733590572,449.0480937
7.723590572,451.4182183
7.713590572,453.7652778
7.703590572,456.090217
7.693590572,458.3939526
7.683590572,460.6773737
7.673590572,462.941342
7.663590572,465.1866917
7.653590572,467.41423
7.643590572,469.6247375
7.633590572,471.8189681
7.623590572,473.9976498
7.613590572,476.1614844
7.603590572,478.3111488
7.593590572,480.4472944
7.583590572,482.5705481
7.573590572,484.6815126
7.563590572,486.7807666
7.553590572,488.8688655
7.543590572,490.9463418
7.533590572,493.0137054
7.523590572,495.0714442
7.513590572,497.1200246
7.503590572,499.1598919
7.493590572,501.1914707
7.483590572,503.2151658
7.473590572,505.2313621
7.463590572,507.2404256
7.453590572,509.2427037
7.443590572,511.2385257
7.433590572,513.2282034
7.423590572,515.2120314
7.413590572,517.1902879
7.403590572,519.1632349
7.393590572,521.1311191
7.383590572,523.0941719
7.373590572,525.0526104
7.363590572,527.0066373
7.353590572,528.9564421
7.343590572,530.9022011
7.333590572,532.8440778
7.323590572,534.7822239
7.313590572,536.7167793
7.303590572,538.6478725
7.293590572,540.5756216
7.283590572,542.500134
7.273590572,544.4215077
7.263590572,546.3398307
7.253590572,548.2551826
7.243590572,550.1676338
7.233590572,552.0772468
7.223590572,553.9840763
7.213590572,555.8881695
7.203590572,557.7895666
7.193590572,559.688301
7.183590572,561.5843998
7.173590572,563.4778844
7.163590572,565.3687701
7.153590572,567.2570673
7.143590572,569.1427811
7.133590572,571.0259122
7.123590572,572.9064568
7.113590572,574.7844069
7.103590572,576.6597509
7.093590572,578.5324736
7.083590572,580.4025566
7.073590572,582.2699783
7.063590572,584.1347146
7.053590572,585.9967387
7.043590572,587.8560215
7.033590572,589.7125321
7.023590572,591.5662375
7.013590572,593.417103
7.003590572,595.2650926
6.993590572,597.110169
6.983590572,598.9522938
6.973590572,600.7914276
6.963590572,602.6275304
6.953590572,604.4605614
6.943590572,606.2904795
6.933590572,608.1172433
6.923590572,609.9408112
6.913590572,611.7611415
6.903590572,613.5781926
6.893590572,615.3919231
6.883590572,617.202292
6.873590572,619.0092585
6.863590572,620.8127825
6.853590572,622.6128244
6.843590572,624.4093452
6.833590572,626.2023068
6.823590572,627.9916719
6.813590572,629.7774039
6.803590572,631.5594675
6.793590572,633.3378281
6.783590572,635.1124524
6.773590572,636.8833081
6.763590572,638.6503641
6.753590572,640.4135906
6.743590572,642.172959
6.733590572,643.9284419
6.723590572,645.6800132
6.713590572,647.4276484
6.703590572,649.1713241
6.693590572,650.9110184
6.683590572,652.6467107
6.673590572,654.378382
6.663590572,656.1060145
6.653590572,657.8295921
6.643590572,659.5490998
6.633590572,661.2645243
6.623590572,662.9758537
6.613590572,664.6830775
6.603590572,666.3861865
6.593590572,668.0851733
6.583590572,669.7800316
6.573590572,671.4707565
6.563590572,673.1573448
6.553590572,674.8397943
6.543590572,676.5181044
6.533590572,678.1922759
6.523590572,679.8623107
6.513590572,681.5282123
6.503590572,683.1899853
6.493590572,684.8476356
6.483590572,686.5011705
6.473590572,688.1505983
6.463590572,689.7959286
6.453590572,691.4371724
6.443590572,693.0743415
6.433590572,694.707449
6.423590572,696.3365092
6.413590572,697.9615372
6.403590572,699.5825494
6.393590572,701.1995631
6.383590572,702.8125966
6.373590572,704.4216693
6.363590572,706.0268012
6.353590572,707.6280135
6.343590572,709.2253281
6.333590572,710.8187679
6.323590572,712.4083565
6.313590572,713.9941183
6.303590572,715.5760784
6.293590572,717.1542626
6.283590572,718.7286976
6.273590572,720.2994106
6.263590572,721.8664293
6.253590572,723.4297823
6.243590572,724.9894985
6.233590572,726.5456075
6.223590572,728.0981394
6.213590572,729.6471247
6.203590572,731.1925943
6.193590572,732.7345798
6.183590572,734.273113
6.173590572,735.808226
6.163590572,737.3399514
6.153590572,738.8683221
6.143590572,740.3933713
6.133590572,741.9151322
6.123590572,743.4336387
6.113590572,744.9489246
6.103590572,746.4610239
6.093590572,747.969971
6.083590572,749.4758001
6.073590572,750.9785458
6.063590572,752.4782428
6.053590572,753.9749256
6.043590572,755.4686291
6.033590572,756.959388
6.023590572,758.4472371
6.013590572,759.9322112
6.003590572,761.4143451
5.993590572,762.8936734
5.983590572,764.370231
5.973590572,765.8440523
5.963590572,767.3151718
5.953590572,768.7836239
5.943590572,770.2494429
5.933590572,771.7126629
5.923590572,773.1733178
5.913590572,774.6314414
5.903590572,776.0870673
5.893590572,777.5402289
5.883590572,778.9909593
5.873590572,780.4392916
5.863590572,781.8852584
5.853590572,783.3288923
5.843590572,784.7702253
5.833590572,786.2092895
5.823590572,787.6461165
5.813590572,789.0807378
5.803590572,790.5131842
5.793590572,791.9434867
5.783590572,793.3716757
5.773590572,794.7977814
5.763590572,796.2218334
5.753590572,797.6438613
5.743590572,799.0638943
5.733590572,800.481961
5.723590572,801.8980899
5.713590572,803.3123091
5.703590572,804.7246464
5.693590572,806.1351289
5.683590572,807.5437837
5.673590572,808.9506374
5.663590572,810.3557163
5.653590572,811.759046
5.643590572,813.1606521
5.633590572,814.5605597
5.623590572,815.9587935
5.613590572,817.3553777
5.603590572,818.7503362
5.593590572,820.1436925
5.583590572,821.5354699
5.573590572,822.925691
5.563590572,824.3143781
5.553590572,825.7015533
5.543590572,827.0872381
5.533590572,828.4714536
5.523590572,829.8542207
5.513590572,831.2355598
5.503590572,832.6154908
5.493590572,833.9940335
5.483590572,835.3712071
5.473590572,836.7470305
5.463590572,838.1215221
5.453590572,839.4947002
5.443590572,840.8665824
5.433590572,842.2371861
5.423590572,843.6065284
5.413590572,844.974626
5.403590572,846.3414952
5.393590572,847.7071518
5.383590572,849.0716115
5.373590572,850.4348896
5.363590572,851.797001
5.353590572,853.1579602
5.343590572,854.5177815
5.333590572,855.8764787
5.323590572,857.2340655
5.313590572,858.5905552
5.303590572,859.9459605
5.293590572,861.3002943
5.283590572,862.6535687
5.273590572,864.0057958
5.263590572,865.3569874
5.253590572,866.7071548
5.243590572,868.0563092
5.233590572,869.4044613
5.223590572,870.7516219
5.213590572,872.0978011
5.203590572,873.443009
5.193590572,874.7872554
5.183590572,876.1305497
5.173590572,877.4729012
5.163590572,878.8143189
5.153590572,880.1548116
5.143590572,881.4943877
5.133590572,882.8330556
5.123590572,884.1708233
5.113590572,885.5076986
5.103590572,886.8436891
5.093590572,888.1788023
5.083590572,889.5130454
5.073590572,890.8464253
5.063590572,892.1789488
5.053590572,893.5106225
5.043590572,894.8414528
5.033590572,896.1714461
5.023590572,897.5006083
5.013590572,898.8289452
5.003590572,900.1564627
4.993590572,901.4831663
4.983590572,902.8090614
4.973590572,904.1341532
4.963590572,905.4584468
4.953590572,906.7819472
4.943590572,908.1046592
4.933590572,909.4265874
4.923590572,910.7477365
4.913590572,912.0681108
4.903590572,913.3877146
4.893590572,914.7065522
4.883590572,916.0246277
4.873590572,917.3419449
4.863590572,918.6585078
4.853590572,919.9743202
4.843590572,921.2893857
4.833590572,922.6037079
4.823590572,923.9172903
4.813590572,925.2301363
4.803590572,926.5422494
4.793590572,927.8536327
4.783590572,929.1642894
4.773590572,930.4742228
4.763590572,931.7834358
4.753590572,933.0919314
4.743590572,934.3997127
4.733590572,935.7067825
4.723590572,937.0131437
4.713590572,938.3187991
4.703590572,939.6237514
4.693590572,940.9280034
4.683590572,942.2315578
4.673590572,943.5344172
4.663590572,944.8365843
4.653590572,946.1380617
4.643590572,947.438852
4.633590572,948.7389577
4.623590572,950.0383813
4.613590572,951.3371255
4.603590572,952.6351926
4.593590572,953.9325853
4.583590572,955.2293061
4.573590572,956.5253574
4.563590572,957.8207417
4.553590572,959.1154615
4.543590572,960.4095193
4.533590572,961.7029177
4.523590572,962.9956592
4.513590572,964.2877462
4.503590572,965.5791813
4.493590572,966.8699671
4.483590572,968.1601061
4.473590572,969.4496009
4.463590572,970.7384541
4.453590572,972.0266683
4.443590572,973.3142462
4.433590572,974.6011905
4.423590572,975.8875039
4.413590572,977.173189
4.403590572,978.4582487
4.393590572,979.7426857
4.383590572,981.0265029
4.373590572,982.3097031
4.363590572,983.5922892
4.353590572,984.8742642
4.343590572,986.155631
4.333590572,987.4363926
4.323590572,988.7165521
4.313590572,989.9961126
4.303590572,991.2750773
4.293590572,992.5534492
4.283590572,993.8312316
4.273590572,995.1084279
4.263590572,996.3850413
4.253590572,997.6610752
4.243590572,998.936533
4.233590572,1000.211418
4.223590572,1001.485734
4.213590572,1002.759485
4.203590572,1004.032674
4.193590572,1005.305304
4.183590572,1006.57738
4.173590572,1007.848905
4.163590572,1009.119884
4.153590572,1010.390319
4.143590572,1011.660216
4.133590572,1012.929577
4.123590572,1014.198408
4.113590572,1015.466712
4.103590572,1016.734493
4.093590572,1018.001755
4.083590572,1019.268504
4.073590572,1020.534743
4.063590572,1021.800476
4.053590572,1023.065709
4.043590572,1024.330446
4.033590572,1025.59469
4.023590572,1026.858448
4.013590572,1028.121723
4.003590572,1029.38452
3.993590572,1030.646845
3.983590572,1031.908702
3.973590572,1033.170096
3.963590572,1034.431032
3.953590572,1035.691515
3.943590572,1036.951551
3.933590572,1038.211144
3.923590572,1039.4703
3.913590572,1040.729023
3.903590572,1041.98732
3.893590572,1043.245196
3.883590572,1044.502657
3.873590572,1045.759707
3.863590572,1047.016352
3.853590572,1048.272599
3.843590572,1049.528453
3.833590572,1050.783919
3.823590572,1052.039004
3.813590572,1053.293713
3.803590572,1054.548052
3.793590572,1055.802028
3.783590572,1057.055646
3.773590572,1058.308913
3.763590572,1059.561835
3.753590572,1060.814417
3.743590572,1062.066667
3.733590572,1063.31859
3.723590572,1064.570194
3.713590572,1065.821484
3.703590572,1067.072467
3.693590572,1068.323149
3.683590572,1069.573538
3.673590572,1070.82364
3.663590572,1072.073461
3.653590572,1073.323008
3.643590572,1074.572289
3.633590572,1075.82131
3.623590572,1077.070078
3.613590572,1078.3186
3.603590572,1079.566883
3.593590572,1080.814934
3.583590572,1082.06276
3.573590572,1083.310369
3.563590572,1084.557767
3.553590572,1085.804963
3.543590572,1087.051962
3.533590572,1088.298774
3.523590572,1089.545404
3.513590572,1090.791861
3.503590572,1092.038151
3.493590572,1093.284284
3.483590572,1094.530265
3.473590572,1095.776103
3.463590572,1097.021806
3.453590572,1098.267381
3.443590572,1099.512835
3.433590572,1100.758178
3.423590572,1102.003416
3.413590572,1103.248557
3.403590572,1104.49361
3.393590572,1105.738582
3.383590572,1106.983482
3.373590572,1108.228316
3.363590572,1109.473094
3.353590572,1110.717824
3.343590572,1111.962513
3.333590572,1113.20717
3.323590572,1114.451803
3.313590572,1115.696421
3.303590572,1116.941031
3.293590572,1118.185641
3.283590572,1119.430261
3.273590572,1120.674899
3.263590572,1121.919562
3.253590572,1123.16426
3.243590572,1124.409001
3.233590572,1125.653793
3.223590572,1126.898645
3.213590572,1128.143566
3.203590572,1129.388563
3.193590572,1130.633646
3.183590572,1131.878823
3.173590572,1133.124103
3.163590572,1134.369495
3.153590572,1135.615007
3.143590572,1136.860647
3.133590572,1138.106426
3.123590572,1139.352351
3.113590572,1140.598431
3.103590572,1141.844676
3.093590572,1143.091093
3.083590572,1144.337692
3.073590572,1145.584482
3.063590572,1146.831472
3.053590572,1148.078669
3.043590572,1149.326085
3.033590572,1150.573726
3.023590572,1151.821603
3.013590572,1153.069725
3.003590572,1154.318099
2.993590572,1155.566736
2.983590572,1156.815644
2.973590572,1158.064833
2.963590572,1159.314311
2.953590572,1160.564088
2.943590572,1161.814172
2.933590572,1163.064573
2.923590572,1164.315299
2.913590572,1165.566361
2.903590572,1166.817766
2.893590572,1168.069525
2.883590572,1169.321646
2.873590572,1170.574138
2.863590572,1171.827011
2.853590572,1173.080274
2.843590572,1174.333935
2.833590572,1175.588005
2.823590572,1176.842492
2.813590572,1178.097406
2.803590572,1179.352755
2.793590572,1180.608549
2.783590572,1181.864797
2.773590572,1183.121509
2.763590572,1184.378693
2.753590572,1185.636359
2.743590572,1186.894515
2.733590572,1188.153172
2.723590572,1189.412339
2.713590572,1190.672023
2.703590572,1191.932236
2.693590572,1193.192986
2.683590572,1194.454282
2.673590572,1195.716133
2.663590572,1196.978549
2.653590572,1198.241539
2.643590572,1199.505112
2.633590572,1200.769278
2.623590572,1202.034045
2.613590572,1203.299422
2.603590572,1204.56542
2.593590572,1205.832046
2.583590572,1207.099311
2.573590572,1208.367223
2.563590572,1209.635792
2.553590572,1210.905027
2.543590572,1212.174937
2.533590572,1213.44553
2.523590572,1214.716817
2.513590572,1215.988806
2.503590572,1217.261507
2.493590572,1218.534928
2.483590572,1219.809079
2.473590572,1221.083968
2.463590572,1222.359606
2.453590572,1223.636
2.443590572,1224.91316
2.433590572,1226.191096
2.423590572,1227.469815
2.413590572,1228.749328
2.403590572,1230.029642
2.393590572,1231.310768
2.383590572,1232.592713
2.373590572,1233.875488
2.363590572,1235.159101
2.353590572,1236.44356
2.343590572,1237.728875
2.333590572,1239.015055
2.323590572,1240.302109
2.313590572,1241.590045
2.303590572,1242.878873
2.293590572,1244.1686
2.283590572,1245.459237
2.273590572,1246.750791
2.263590572,1248.043272
2.253590572,1249.336689
2.243590572,1250.631049
2.233590572,1251.926362
2.223590572,1253.222637
2.213590572,1254.519882
2.203590572,1255.818106
2.193590572,1257.117317
2.183590572,1258.417524
2.173590572,1259.718736
2.163590572,1261.020962
2.153590572,1262.324209
2.143590572,1263.628487
2.133590572,1264.933804
2.123590572,1266.240168
2.113590572,1267.547588
2.103590572,1268.856072
2.093590572,1270.165629
2.083590572,1271.476267
2.073590572,1272.787995
2.063590572,1274.10082
2.053590572,1275.414752
2.043590572,1276.729798
2.033590572,1278.045967
2.023590572,1279.363266
2.013590572,1280.681705
2.003590572,1282.001291
1.993590572,1283.322033
1.983590572,1284.643939
1.973590572,1285.967016
1.963590572,1287.291273
1.953590572,1288.616718
1.943590572,1289.943358
1.933590572,1291.271203
1.923590572,1292.60026
1.913590572,1293.930536
1.903590572,1295.26204
1.893590572,1296.59478
1.883590572,1297.928763
1.873590572,1299.263997
1.863590572,1300.60049
1.853590572,1301.93825
1.843590572,1303.277284
1.833590572,1304.617601
1.823590572,1305.959207
1.813590572,1307.302111
1.803590572,1308.64632
1.793590572,1309.991842
1.783590572,1311.338683
1.773590572,1312.686853
1.763590572,1314.036357
1.753590572,1315.387204
1.743590572,1316.739401
1.733590572,1318.092955
1.723590572,1319.447874
1.713590572,1320.804164
1.703590572,1322.161834
1.693590572,1323.52089
1.683590572,1324.88134
1.673590572,1326.24319
1.663590572,1327.606448
1.653590572,1328.971121
1.643590572,1330.337216
1.633590572,1331.70474
1.623590572,1333.0737
1.613590572,1334.444103
1.603590572,1335.815956
1.593590572,1337.189265
1.583590572,1338.564038
1.573590572,1339.940281
1.563590572,1341.318001
1.553590572,1342.697205
1.543590572,1344.077899
1.533590572,1345.46009
1.523590572,1346.843785
1.513590572,1348.22899
1.503590572,1349.615712
1.493590572,1351.003957
1.483590572,1352.393731
1.473590572,1353.785042
1.463590572,1355.177895
1.453590572,1356.572297
1.443590572,1357.968253
1.433590572,1359.365771
1.423590572,1360.764857
1.413590572,1362.165516
1.403590572,1363.567754
1.393590572,1364.971579
1.383590572,1366.376995
1.373590572,1367.78401
1.363590572,1369.192628
1.353590572,1370.602856
1.343590572,1372.014699
1.333590572,1373.428164
1.323590572,1374.843256
1.313590572,1376.259981
1.303590572,1377.678345
1.293590572,1379.098353
1.283590572,1380.520011
1.273590572,1381.943325
1.263590572,1383.368299
1.253590572,1384.79494
1.243590572,1386.223254
1.233590572,1387.653244
1.223590572,1389.084918
1.213590572,1390.518279
1.203590572,1391.953334
1.193590572,1393.390087
1.183590572,1394.828544
1.173590572,1396.26871
1.163590572,1397.71059
1.153590572,1399.154189
1.143590572,1400.599512
1.133590572,1402.046564
1.123590572,1403.49535
1.113590572,1404.945875
1.103590572,1406.398143
1.093590572,1407.85216
1.083590572,1409.307929
1.073590572,1410.765457
1.063590572,1412.224747
1.053590572,1413.685804
1.043590572,1415.148632
1.033590572,1416.613237
1.023590572,1418.079622
1.013590572,1419.547792
1.003590572,1421.017751
0.993590572,1422.489504
0.983590572,1423.963054
0.973590572,1425.438407
0.963590572,1426.915566
0.953590572,1428.394535
0.943590572,1429.875319
0.933590572,1431.357921
0.923590572,1432.842345
0.913590572,1434.328596
0.903590572,1435.816677
0.893590572,1437.306592
0.883590572,1438.798345
0.873590572,1440.291939
0.863590572,1441.787379
0.853590572,1443.284667
0.843590572,1444.783808
0.833590572,1446.284805
0.823590572,1447.787662
0.813590572,1449.292381
0.803590572,1450.798967
0.793590572,1452.307423
0.783590572,1453.817751
0.773590572,1455.329956
0.763590572,1456.84404
0.753590572,1458.360006
0.743590572,1459.877858
0.733590572,1461.397599
0.723590572,1462.919231
0.713590572,1464.442758
0.703590572,1465.968183
0.693590572,1467.495508
0.683590572,1469.024736
0.673590572,1470.555869
0.663590572,1472.088911
0.653590572,1473.623865
0.643590572,1475.160732
0.633590572,1476.699515
0.623590572,1478.240218
0.613590572,1479.782841
0.603590572,1481.327388
0.593590572,1482.87386
0.583590572,1484.422261
0.573590572,1485.972593
0.563590572,1487.524856
0.553590572,1489.079055
0.543590572,1490.63519
0.533590572,1492.193264
0.523590572,1493.753278
0.513590572,1495.315236
0.503590572,1496.879137
0.493590572,1498.444985
0.483590572,1500.012781
0.473590572,1501.582527
0.463590572,1503.154224
0.453590572,1504.727873
0.443590572,1506.303478
0.433590572,1507.881038
0.423590572,1509.460556
0.413590572,1511.042032
0.403590572,1512.625469
0.393590572,1514.210867
0.383590572,1515.798227
0.373590572,1517.387551
0.363590572,1518.978841
0.353590572,1520.572096
0.343590572,1522.167317
0.333590572,1523.764507
0.323590572,1525.363666
0.313590572,1526.964794
0.303590572,1528.567892
0.293590572,1530.172962
0.283590572,1531.780003
0.273590572,1533.389017
0.263590572,1535.000004
0.253590572,1536.612964
0.243590572,1538.227899
0.233590572,1539.844807
0.223590572,1541.46369
0.213590572,1543.084549
0.203590572,1544.707382
0.193590572,1546.332191
0.183590572,1547.958976
0.173590572,1549.587736
0.163590572,1551.218471
0.153590572,1552.851183
0.143590572,1554.48587
0.133590572,1556.122532
0.123590572,1557.761169
0.113590572,1559.401782
0.103590572,1561.044369
0.093590572,1562.68893
0.083590572,1564.335465
0.073590572,1565.983973
0.063590572,1567.634454
0.053590572,1569.286908
0.043590572,1570.941332
0.033590572,1572.597728
0.023590572,1574.256094
0.013590572,1575.916429
0.003590572,1577.578732


==> figs/4pasenter.csv <==
Step,Value
0,1312.900248
0.01,1314.440777
0.02,1315.9842
0.03,1317.530519
0.04,1319.079733
0.05,1320.631842
0.06,1322.186847
0.07,1323.744747
0.08,1325.305543
0.09,1326.869233
0.1,1328.435818
0.11,1330.005297
0.12,1331.57767
0.13,1333.152937
0.14,1334.731097
0.15,1336.312149
0.16,1337.896093
0.17,1339.482928
0.18,1341.072654
0.19,1342.665269
0.2,1344.260773
0.21,1345.859165
0.22,1347.460444
0.23,1349.064608
0.24,1350.671657
0.25,1352.281589
0.26,1353.894404
0.27,1355.510099
0.28,1357.128674
0.29,1358.750126
0.3,1360.374456
0.31,1362.00166
0.32,1363.631738
0.33,1365.264687
0.34,1366.900506
0.35,1368.539194
0.36,1370.180747
0.37,1371.825165
0.38,1373.472445
0.39,1375.122586
0.4,1376.775584
0.41,1378.431439
0.42,1380.090147
0.43,1381.751706
0.44,1383.416114
0.45,1385.083369
0.46,1386.753468
0.47,1388.426409
0.48,1390.102188
0.49,1391.780803
0.5,1393.462252
0.51,1395.146531
0.52,1396.833637
0.53,1398.523569
0.54,1400.216322
0.55,1401.911893
0.56,1403.61028
0.57,1405.31148
0.58,1407.015488
0.59,1408.722302
0.6,1410.431918
0.61,1412.144332
0.62,1413.859542
0.63,1415.577544
0.64,1417.298333
0.65,1419.021907
0.66,1420.748261
0.67,1422.477392
0.68,1424.209295
0.69,1425.943967
0.7,1427.681404
0.71,1429.421601
0.72,1431.164555
0.73,1432.91026
0.74,1434.658714
0.75,1436.409911
0.76,1438.163846
0.77,1439.920517
0.78,1441.679917
0.79,1443.442042
0.8,1445.206888
0.81,1446.97445
0.82,1448.744723
0.83,1450.517702
0.84,1452.293382
0.85,1454.071758
0.86,1455.852825
0.87,1457.636578
0.88,1459.423012
0.89,1461.212121
0.9,1463.0039
0.91,1464.798344
0.92,1466.595447
0.93,1468.395203
0.94,1470.197607
0.95,1472.002654
0.96,1473.810337
0.97,1475.620651
0.98,1477.433589
0.99,1479.249147
1,1481.067317
1.01,1482.888095
1.02,1484.711473
1.03,1486.537445
1.04,1488.366006
1.05,1490.197149
1.06,1492.030867
1.07,1493.867154
1.08,1495.706003
1.09,1497.547409
1.1,1499.391363
1.11,1501.23786
1.12,1503.086893
1.13,1504.938455
1.14,1506.792538
1.15,1508.649137
1.16,1510.508243
1.17,1512.36985
1.18,1514.233951
1.19,1516.100537
1.2,1517.969603
1.21,1519.84114
1.22,1521.715142
1.23,1523.5916
1.24,1525.470506
1.25,1527.351855
1.26,1529.235636
1.27,1531.121844
1.28,1533.01047
1.29,1534.901505
1.3,1536.794943
1.31,1538.690775
1.32,1540.588992
1.33,1542.489587
1.34,1544.392552
1.35,1546.297878
1.36,1548.205557
1.37,1550.11558
1.38,1552.027938
1.39,1553.942624
1.4,1555.859629
1.41,1557.778943
1.42,1559.700559
1.43,1561.624467
1.44,1563.550658
1.45,1565.479123
1.46,1567.409854
1.47,1569.342841
1.48,1571.278075
1.49,1573.215547
1.5,1575.155248
1.51,1577.097167
1.52,1579.041297
1.53,1580.987626
1.54,1582.936146
1.55,1584.886847
1.56,1586.83972
1.57,1588.794754
1.58,1590.75194
1.59,1592.711267
1.6,1594.672727
1.61,1596.636308
1.62,1598.602001
1.63,1600.569796
1.64,1602.539682
1.65,1604.511649
1.66,1606.485687
1.67,1608.461785
1.68,1610.439933
1.69,1612.420121
1.7,1614.402337
1.71,1616.386571
1.72,1618.372813
1.73,1620.361051
1.74,1622.351274
1.75,1624.343472
1.76,1626.337634
1.77,1628.333749
1.78,1630.331805
1.79,1632.331791
1.8,1634.333697
1.81,1636.33751
1.82,1638.343219
1.83,1640.350813
1.84,1642.360281
1.85,1644.37161
1.86,1646.38479
1.87,1648.399808
1.88,1650.416653
1.89,1652.435312
1.9,1654.455775
1.91,1656.478028
1.92,1658.502061
1.93,1660.52786
1.94,1662.555414
1.95,1664.584711
1.96,1666.615737
1.97,1668.648482
1.98,1670.682932
1.99,1672.719075
2,1674.756899
2.01,1676.796391
2.02,1678.837538
2.03,1680.880327
2.04,1682.924746
2.05,1684.970782
2.06,1687.018422
2.07,1689.067653
2.08,1691.118463
2.09,1693.170837
2.1,1695.224763
2.11,1697.280227
2.12,1699.337217
2.13,1701.395719
2.14,1703.455719
2.15,1705.517205
2.16,1707.580162
2.17,1709.644577
2.18,1711.710436
2.19,1713.777726
2.2,1715.846434
2.21,1717.916544
2.22,1719.988043
2.23,1722.060918
2.24,1724.135154
2.25,1726.210738
2.26,1728.287654
2.27,1730.36589
2.28,1732.44543
2.29,1734.52626
2.3,1736.608367
2.31,1738.691735
2.32,1740.776351
2.33,1742.862199
2.34,1744.949265
2.35,1747.037535
2.36,1749.126993
2.37,1751.217625
2.38,1753.309417
2.39,1755.402352
2.4,1757.496418
2.41,1759.591597
2.42,1761.687876
2.43,1763.785239
2.44,1765.883671
2.45,1767.983157
2.46,1770.083681
2.47,1772.185229
2.48,1774.287784
2.49,1776.391332
2.5,1778.495857
2.51,1780.601343
2.52,1782.707775
2.53,1784.815138
2.54,1786.923414
2.55,1789.03259
2.56,1791.142648
2.57,1793.253573
2.58,1795.365349
2.59,1797.477961
2.6,1799.591391
2.61,1801.705625
2.62,1803.820645
2.63,1805.936436
2.64,1808.052981
2.65,1810.170265
2.66,1812.28827
2.67,1814.406981
2.68,1816.526381
2.69,1818.646454
2.7,1820.767182
2.71,1822.88855
2.72,1825.01054
2.73,1827.133137
2.74,1829.256323
2.75,1831.380081
2.76,1833.504396
2.77,1835.629249
2.78,1837.754624
2.79,1839.880504
2.8,1842.006872
2.81,1844.133711
2.82,1846.261003
2.83,1848.388733
2.84,1850.516881
2.85,1852.645432
2.86,1854.774368
2.87,1856.903671
2.88,1859.033324
2.89,1861.163311
2.9,1863.293612
2.91,1865.424211
2.92,1867.55509
2.93,1869.686232
2.94,1871.817619
2.95,1873.949234
2.96,1876.081057
2.97,1878.213073
2.98,1880.345263
2.99,1882.477609
3,1884.610093
3.01,1886.742697
3.02,1888.875404
3.03,1891.008196
3.04,1893.141054
3.05,1895.27396
3.06,1897.406896
3.07,1899.539845
3.08,1901.672788
3.09,1903.805706
3.1,1905.938581
3.11,1908.071396
3.12,1910.204132
3.13,1912.33677
3.14,1914.469293
3.15,1916.601681
3.16,1918.733916
3.17,1920.865981
3.18,1922.997855
3.19,1925.129522
3.2,1927.260961
3.21,1929.392155
3.22,1931.523085
3.23,1933.653733
3.24,1935.784079
3.25,1937.914105
3.26,1940.043792
3.27,1942.173121
3.28,1944.302074
3.29,1946.430632
3.3,1948.558776
3.31,1950.686487
3.32,1952.813747
3.33,1954.940536
3.34,1957.066835
3.35,1959.192625
3.36,1961.317888
3.37,1963.442605
3.38,1965.566756
3.39,1967.690322
3.4,1969.813285
3.41,1971.935625
3.42,1974.057323
3.43,1976.178361
3.44,1978.298719
3.45,1980.418377
3.46,1982.537317
3.47,1984.65552
3.48,1986.772967
3.49,1988.889637
3.5,1991.005513
3.51,1993.120574
3.52,1995.234803
3.53,1997.348178
3.54,1999.460682
3.55,2001.572295
3.56,2003.682997
3.57,2005.79277
3.58,2007.901594
3.59,2010.00945
3.6,2012.116319
3.61,2014.222181
3.62,2016.327017
3.63,2018.430808
3.64,2020.533535
3.65,2022.635178
3.66,2024.735718
3.67,2026.835135
3.68,2028.933412
3.69,2031.030527
3.7,2033.126462
3.71,2035.221199
3.72,2037.314716
3.73,2039.406996
3.74,2041.498019
3.75,2043.587765
3.76,2045.676216
3.77,2047.763353
3.78,2049.849155
3.79,2051.933605
3.8,2054.016682
3.81,2056.098368
3.82,2058.178644
3.83,2060.257489
3.84,2062.334886
3.85,2064.410816
3.86,2066.485258
3.87,2068.558195
3.88,2070.629606
3.89,2072.699474
3.9,2074.767778
3.91,2076.834501
3.92,2078.899623
3.93,2080.963125
3.94,2083.024988
3.95,2085.085194
3.96,2087.143724
3.97,2089.200559
3.98,2091.25568
3.99,2093.309068
4,2095.360705
4.01,2097.410572
4.02,2099.458651
4.03,2101.504922
4.04,2103.549368
4.05,2105.59197
4.06,2107.632709
4.07,2109.671566
4.08,2111.708525
4.09,2113.743566
4.1,2115.77667
4.11,2117.80782
4.12,2119.836998
4.13,2121.864185
4.14,2123.889363
4.15,2125.912515
4.16,2127.933621
4.17,2129.952665
4.18,2131.969628
4.19,2133.984492
4.2,2135.997241
4.21,2138.007855
4.22,2140.016317
4.23,2142.02261
4.24,2144.026717
4.25,2146.028619
4.26,2148.028299
4.27,2150.02574
4.28,2152.020925
4.29,2154.013836
4.3,2156.004457
4.31,2157.992769
4.32,2159.978757
4.33,2161.962403
4.34,2163.943691
4.35,2165.922603
4.36,2167.899123
4.37,2169.873235
4.38,2171.844921
4.39,2173.814165
4.4,2175.780951
4.41,2177.745263
4.42,2179.707084
4.43,2181.666399
4.44,2183.623191
4.45,2185.577443
4.46,2187.529142
4.47,2189.47827
4.48,2191.424811
4.49,2193.368751
4.5,2195.310074
4.51,2197.248764
4.52,2199.184807
4.53,2201.118186
4.54,2203.048887
4.55,2204.976895
4.56,2206.902194
4.57,2208.824771
4.58,2210.74461
4.59,2212.661697
4.6,2214.576017
4.61,2216.487556
4.62,2218.396299
4.63,2220.302233
4.64,2222.205344
4.65,2224.105617
4.66,2226.003038
4.67,2227.897595
4.68,2229.789273
4.69,2231.678059
4.7,2233.563939
4.71,2235.446901
4.72,2237.32693
4.73,2239.204015
4.74,2241.078143
4.75,2242.949299
4.76,2244.817473
4.77,2246.682651
4.78,2248.544821
4.79,2250.403971
4.8,2252.260089
4.81,2254.113162
4.82,2255.963179
4.83,2257.810128
4.84,2259.653998
4.85,2261.494776
4.86,2263.332452
4.87,2265.167015
4.88,2266.998453
4.89,2268.826756
4.9,2270.651912
4.91,2272.473911
4.92,2274.292742
4.93,2276.108396
4.94,2277.920862
4.95,2279.730129
4.96,2281.536187
4.97,2283.339028
4.98,2285.138641
4.99,2286.935016
5,2288.728145
5.01,2290.518018
5.02,2292.304625
5.03,2294.087958
5.04,2295.868008
5.05,2297.644766
5.06,2299.418223
5.07,2301.188372
5.08,2302.955204
5.09,2304.71871
5.1,2306.478883
5.11,2308.235714
5.12,2309.989197
5.13,2311.739323
5.14,2313.486084
5.15,2315.229475
5.16,2316.969486
5.17,2318.706112
5.18,2320.439346
5.19,2322.169179
5.2,2323.895607
5.21,2325.618622
5.22,2327.338218
5.23,2329.054388
5.24,2330.767127
5.25,2332.476428
5.26,2334.182286
5.27,2335.884694
5.28,2337.583648
5.29,2339.279141
5.3,2340.971168
5.31,2342.659725
5.32,2344.344804
5.33,2346.026403
5.34,2347.704514
5.35,2349.379135
5.36,2351.050259
5.37,2352.717883
5.38,2354.382002
5.39,2356.042611
5.4,2357.699705
5.41,2359.353282
5.42,2361.003336
5.43,2362.649863
5.44,2364.29286
5.45,2365.932322
5.46,2367.568245
5.47,2369.200627
5.48,2370.829462
5.49,2372.454748
5.5,2374.076481
5.51,2375.694657
5.52,2377.309273
5.53,2378.920325
5.54,2380.527811
5.55,2382.131726
5.56,2383.732067
5.57,2385.328831
5.58,2386.922015
5.59,2388.511615
5.6,2390.097629
5.61,2391.680053
5.62,2393.258883
5.63,2394.834117
5.64,2396.405752
5.65,2397.973783
5.66,2399.538209
5.67,2401.099025
5.68,2402.656228
5.69,2404.209815
5.7,2405.759783
5.71,2407.306127
5.72,2408.848845
5.73,2410.387933
5.74,2411.923387
5.75,2413.455203
5.76,2414.983378
5.77,2416.507908
5.78,2418.028788
5.79,2419.546015
5.8,2421.059584
5.81,2422.569491
5.82,2424.075731
5.83,2425.578299
5.84,2427.077192
5.85,2428.572403
5.86,2430.063928
5.87,2431.551762
5.88,2433.035898
5.89,2434.516331
5.9,2435.993055
5.91,2437.466064
5.92,2438.935352
5.93,2440.400912
5.94,2441.862737
5.95,2443.32082
5.96,2444.775154
5.97,2446.225731
5.98,2447.672543
5.99,2449.115581
6,2450.554839
6.01,2451.990306
6.02,2453.421973
6.03,2454.849832
6.04,2456.273871
6.05,2457.694082
6.06,2459.110453
6.07,2460.522973
6.08,2461.931632
6.09,2463.336417
6.1,2464.737317
6.11,2466.134318
6.12,2467.527409
6.13,2468.916575
6.14,2470.301803
6.15,2471.683078
6.16,2473.060387
6.17,2474.433713
6.18,2475.80304
6.19,2477.168354
6.2,2478.529636
6.21,2479.886871
6.22,2481.240039
6.23,2482.589123
6.24,2483.934104
6.25,2485.274963
6.26,2486.611679
6.27,2487.944233
6.28,2489.272603
6.29,2490.596768
6.3,2491.916704
6.31,2493.232391
6.32,2494.543803
6.33,2495.850917
6.34,2497.153709
6.35,2498.452153
6.36,2499.746223
6.37,2501.035892
6.38,2502.321134
6.39,2503.60192
6.4,2504.878222
6.41,2506.150011
6.42,2507.417257
6.43,2508.67993
6.44,2509.937998
6.45,2511.191429
6.46,2512.440192
6.47,2513.684252
6.48,2514.923576
6.49,2516.15813
6.5,2517.387878
6.51,2518.612785
6.52,2519.832814
6.53,2521.047927
6.54,2522.258088
6.55,2523.463257
6.56,2524.663396
6.57,2525.858464
6.58,2527.048421
6.59,2528.233226
6.6,2529.412838
6.61,2530.587213
6.62,2531.75631
6.63,2532.920084
6.64,2534.078491
6.65,2535.231487
6.66,2536.379027
6.67,2537.521064
6.68,2538.657553
6.69,2539.788445
6.7,2540.913695
6.71,2542.033254
6.72,2543.147074
6.73,2544.255105
6.74,2545.357299
6.75,2546.453607
6.76,2547.543977
6.77,2548.628359
6.78,2549.706704
6.79,2550.778959
6.8,2551.845074
6.81,2552.904996
6.82,2553.958674
6.83,2555.006056
6.84,2556.047089
6.85,2557.081722
6.86,2558.109901
6.87,2559.131574
6.88,2560.146689
6.89,2561.155192
6.9,2562.157031
6.91,2563.152154
6.92,2564.140508
6.93,2565.12204
6.94,2566.096699
6.95,2567.064433
6.96,2568.025189
6.97,2568.978917
6.98,2569.925565
6.99,2570.865083
7,2571.797421
7.01,2572.722529
7.02,2573.640357
7.03,2574.550858
7.04,2575.453983
7.05,2576.349684
7.06,2577.237917
7.07,2578.118633
7.08,2578.991789
7.09,2579.857341
7.1,2580.715245
7.11,2581.565459
7.12,2582.407942
7.13,2583.242653
7.14,2584.069555
7.15,2584.888609
7.16,2585.699779
7.17,2586.503029
7.18,2587.298326
7.19,2588.085637
7.2,2588.864931
7.21,2589.636179
7.22,2590.399352
7.23,2591.154425
7.24,2591.901372
7.25,2592.64017
7.26,2593.370799
7.27,2594.093239
7.28,2594.807471
7.29,2595.513481
7.3,2596.211254
7.31,2596.900779
7.32,2597.582045
7.33,2598.255044
7.34,2598.919771
7.35,2599.576222
7.36,2600.224395
7.37,2600.864291
7.38,2601.495912
7.39,2602.119263
7.4,2602.734352
7.41,2603.341187
7.42,2603.939781
7.43,2604.530146
7.44,2605.112299
7.45,2605.686257
7.46,2606.252043
7.47,2606.809677
7.48,2607.359185
7.49,2607.900594
7.5,2608.433933
7.51,2608.959233
7.52,2609.476528
7.53,2609.985853
7.54,2610.487245
7.55,2610.980744
7.56,2611.46639
7.57,2611.944227
7.58,2612.414299
7.59,2612.876652
7.6,2613.331335
7.61,2613.778395
7.62,2614.217883
7.63,2614.649852
7.64,2615.074353
7.65,2615.49144
7.66,2615.901167
7.67,2616.303588
7.68,2616.69876
7.69,2617.086737
7.7,2617.467574
7.71,2617.841328
7.72,2618.208051
7.73,2618.5678
7.74,2618.920626
7.75,2619.266582
7.76,2619.605718
7.77,2619.938084
7.78,2620.263727
7.79,2620.58269
7.8,2620.895016
7.81,2621.200744
7.82,2621.49991
7.83,2621.792545
7.84,2622.078677
7.85,2622.358331
7.86,2622.631524
7.87,2622.898269
7.88,2623.158575
7.89,2623.412441
7.9,2623.659864
7.91,2623.900829
7.92,2624.135318
7.93,2624.3633
7.94,2624.584739
7.95,2624.799588
7.96,2625.007791
7.97,2625.20928
7.98,2625.403978
7.99,2625.591794
8,2625.772627
8.01,2625.946362
8.02,2626.112871
8.03,2626.272009
8.04,2626.423621
8.05,2626.567532
8.06,2626.703553
8.07,2626.831476
8.08,2626.951079
8.09,2627.062116
8.1,2627.164327
8.11,2627.257429
8.12,2627.341119
8.13,2627.415073
8.14,2627.478944
8.15,2627.532362
8.16,2627.574933
8.17,2627.606239
8.18,2627.625837
8.19,2627.633258
8.2,2627.628003
8.21,2627.609551
8.22,2627.577347
8.23,2627.530809
8.24,2627.469327
8.25,2627.392259
8.26,2627.298929
8.27,2627.188634
8.28,2627.060634
8.29,2626.914157
8.3,2626.748399
8.31,2626.562519
8.32,2626.355642
8.33,2626.126855
8.34,2625.875212
8.35,2625.599729
8.36,2625.299384
8.37,2624.973116
8.38,2624.619831
8.39,2624.23839
8.4,2623.82762
8.41,2623.386308
8.42,2622.9132
8.43,2622.407004
8.44,2621.866389
8.45,2621.289984
8.46,2620.676377
8.47,2620.024119
8.48,2619.331719
8.49,2618.597648
8.5,2617.820338
8.51,2616.998183
8.52,2616.129536
8.53,2615.212716
8.54,2614.246
8.55,2613.227631
8.56,2612.155816
8.57,2611.028723
8.58,2609.84449
8.59,2608.601216
8.6,2607.296971
8.61,2605.92979
8.62,2604.497678
8.63,2602.998609
8.64,2601.430531
8.65,2599.79136
8.66,2598.07899
8.67,2596.291287
8.68,2594.426094
8.69,2592.481235
8.7,2590.454509
8.71,2588.343699
8.72,2586.146571
8.73,2583.860875
8.74,2581.484348
8.75,2579.014714
8.76,2576.449689
8.77,2573.78698
8.78,2571.024289
8.79,2568.159313
8.8,2565.189749
8.81,2562.113292


==> figs/4pasexit.csv <==
Step,Value
8.80062297,312.3845355
8.79062297,317.2544302
8.78062297,322.0264669
8.77062297,326.702832
8.76062297,331.2857129
8.75062297,335.7772959
8.74062297,340.1797642
8.73062297,344.495296
8.72062297,348.7260623
8.71062297,352.8742252
8.70062297,356.941936
8.69062297,360.9313332
8.68062297,364.8445412
8.67062297,368.683668
8.66062297,372.4508039
8.65062297,376.14802
8.64062297,379.7773663
8.63062297,383.3408707
8.62062297,386.840537
8.61062297,390.2783441
8.60062297,393.6562445
8.59062297,396.976163
8.58062297,400.2399958
8.57062297,403.4496092
8.56062297,406.6068387
8.55062297,409.7134878
8.54062297,412.7713278
8.53062297,415.7820963
8.52062297,418.7474966
8.51062297,421.6691975
8.50062297,424.5488321
8.49062297,427.3879977
8.48062297,430.1882551
8.47062297,432.9511283
8.46062297,435.6781041
8.45062297,438.3706319
8.44062297,441.0301235
8.43062297,443.6579529
8.42062297,446.255456
8.41062297,448.8239311
8.40062297,451.3646383
8.39062297,453.8788
8.38062297,456.3676009
8.37062297,458.832188
8.36062297,461.2736712
8.35062297,463.6931229
8.34062297,466.0915793
8.33062297,468.4700396
8.32062297,470.8294674
8.31062297,473.1707903
8.30062297,475.4949009
8.29062297,477.8026573
8.28062297,480.094883
8.27062297,482.3723683
8.26062297,484.6358702
8.25062297,486.8861131
8.24062297,489.12379
8.23062297,491.3495624
8.22062297,493.5640611
8.21062297,495.7678874
8.20062297,497.9616132
8.19062297,500.1457818
8.18062297,502.320909
8.17062297,504.4874833
8.16062297,506.645967
8.15062297,508.7967966
8.14062297,510.940384
8.13062297,513.0771167
8.12062297,515.2073592
8.11062297,517.3314528
8.10062297,519.4497174
8.09062297,521.5624514
8.08062297,523.669933
8.07062297,525.7724206
8.06062297,527.8701534
8.05062297,529.9633528
8.04062297,532.0522222
8.03062297,534.1369484
8.02062297,536.217702
8.01062297,538.294638
8.00062297,540.3678968
7.99062297,542.4376046
7.98062297,544.5038738
7.97062297,546.5668045
7.96062297,548.626484
7.95062297,550.6829885
7.94062297,552.7363827
7.93062297,554.7867211
7.92062297,556.8340485
7.91062297,558.8784
7.90062297,560.9198021
7.89062297,562.9582733
7.88062297,564.9938239
7.87062297,567.0264573
7.86062297,569.05617
7.85062297,571.0829524
7.84062297,573.1067887
7.83062297,575.1276581
7.82062297,577.1455345
7.81062297,579.1603876
7.80062297,581.1721824
7.79062297,583.1808806
7.78062297,585.1864402
7.77062297,587.1888163
7.76062297,589.1879609
7.75062297,591.183824
7.74062297,593.1763532
7.73062297,595.1654945
7.72062297,597.1511921
7.71062297,599.1333891
7.70062297,601.1120275
7.69062297,603.0870487
7.68062297,605.0583933
7.67062297,607.0260019
7.66062297,608.9898146
7.65062297,610.9497719
7.64062297,612.9058145
7.63062297,614.8578834
7.62062297,616.8059205
7.61062297,618.7498681
7.60062297,620.6896698
7.59062297,622.62527
7.58062297,624.5566142
7.57062297,626.4836495
7.56062297,628.4063242
7.55062297,630.324588
7.54062297,632.2383924
7.53062297,634.1476905
7.52062297,636.0524371
7.51062297,637.9525889
7.50062297,639.8481044
7.49062297,641.7389442
7.48062297,643.6250706
7.47062297,645.5064482
7.46062297,647.3830436
7.45062297,649.2548255
7.44062297,651.1217645
7.43062297,652.9838337
7.42062297,654.8410082
7.41062297,656.6932652
7.40062297,658.5405841
7.39062297,660.3829467
7.38062297,662.2203367
7.37062297,664.05274
7.36062297,665.8801449
7.35062297,667.7025415
7.34062297,669.5199223
7.33062297,671.3322819
7.32062297,673.1396167
7.31062297,674.9419256
7.30062297,676.7392092
7.29062297,678.5314702
7.28062297,680.3187133
7.27062297,682.1009451
7.26062297,683.8781743
7.25062297,685.6504111
7.24062297,687.4176677
7.23062297,689.1799583
7.22062297,690.9372985
7.21062297,692.6897057
7.20062297,694.4371991
7.19062297,696.1797993
7.18062297,697.9175285
7.17062297,699.6504106
7.16062297,701.3784708
7.15062297,703.1017357
7.14062297,704.8202333
7.13062297,706.5339928
7.12062297,708.243045
7.11062297,709.9474215
7.10062297,711.6471554
7.09062297,713.3422806
7.08062297,715.0328323
7.07062297,716.7188468
7.06062297,718.4003609
7.05062297,720.0774129
7.04062297,721.7500414
7.03062297,723.4182864
7.02062297,725.0821881
7.01062297,726.7417878
7.00062297,728.3971273
6.99062297,730.0482491
6.98062297,731.6951963
6.97062297,733.3380123
6.96062297,734.9767413
6.95062297,736.6114277
6.94062297,738.2421164
6.93062297,739.8688527
6.92062297,741.4916821
6.91062297,743.1106505
6.90062297,744.7258038
6.89062297,746.3371884
6.88062297,747.9448506
6.87062297,749.5488369
6.86062297,751.1491939
6.85062297,752.7459682
6.84062297,754.3392063
6.83062297,755.928955
6.82062297,757.5152607
6.81062297,759.0981699
6.80062297,760.6777288
6.79062297,762.2539836
6.78062297,763.8269803
6.77062297,765.3967645
6.76062297,766.9633818
6.75062297,768.5268775
6.74062297,770.0872964
6.73062297,771.6446832
6.72062297,773.1990821
6.71062297,774.7505371
6.70062297,776.2990918
6.69062297,777.8447891
6.68062297,779.3876719
6.67062297,780.9277824
6.66062297,782.4651624
6.65062297,783.9998531
6.64062297,785.5318955
6.63062297,787.0613299
6.62062297,788.5881959
6.61062297,790.112533
6.60062297,791.6343797
6.59062297,793.1537743
6.58062297,794.6707543
6.57062297,796.1853567
6.56062297,797.6976179
6.55062297,799.2075737
6.54062297,800.7152594
6.53062297,802.2207095
6.52062297,803.7239579
6.51062297,805.2250381
6.50062297,806.7239827
6.49062297,808.2208239
6.48062297,809.715593
6.47062297,811.2083208
6.46062297,812.6990377
6.45062297,814.187773
6.44062297,815.6745556
6.43062297,817.1594138
6.42062297,818.6423751
6.41062297,820.1234666
6.40062297,821.6027145
6.39062297,823.0801444
6.38062297,824.5557815
6.37062297,826.02965
6.36062297,827.5017737
6.35062297,828.9721758
6.34062297,830.4408788
6.33062297,831.9079045
6.32062297,833.3732742
6.31062297,834.8370086
6.30062297,836.2991276
6.29062297,837.7596508
6.28062297,839.2185969
6.27062297,840.6759843
6.26062297,842.1318306
6.25062297,843.5861529
6.24062297,845.0389677
6.23062297,846.4902911
6.22062297,847.9401385
6.21062297,849.3885247
6.20062297,850.835464
6.19062297,852.2809703
6.18062297,853.7250569
6.17062297,855.1677366
6.16062297,856.6090216
6.15062297,858.0489237
6.14062297,859.4874542
6.13062297,860.924624
6.12062297,862.3604433
6.11062297,863.7949222
6.10062297,865.22807
6.09062297,866.6598957
6.08062297,868.0904079
6.07062297,869.5196149
6.06062297,870.9475242
6.05062297,872.3741434
6.04062297,873.7994792
6.03062297,875.2235384
6.02062297,876.6463271
6.01062297,878.0678512
6.00062297,879.4881161
5.99062297,880.907127
5.98062297,882.3248886
5.97062297,883.7414056
5.96062297,885.156682
5.95062297,886.5707217
5.94062297,887.9835282
5.93062297,889.395105
5.92062297,890.8054549
5.91062297,892.2145807
5.90062297,893.6224849
5.89062297,895.0291697
5.88062297,896.4346372
5.87062297,897.838889
5.86062297,899.2419267
5.85062297,900.6437516
5.84062297,902.0443648
5.83062297,903.4437673
5.82062297,904.8419598
5.81062297,906.2389428
5.80062297,907.6347168
5.79062297,909.0292819
5.78062297,910.4226381
5.77062297,911.8147855
5.76062297,913.2057238
5.75062297,914.5954526
5.74062297,915.9839714
5.73062297,917.3712797
5.72062297,918.7573767
5.71062297,920.1422617
5.70062297,921.5259337
5.69062297,922.9083917
5.68062297,924.2896347
5.67062297,925.6696616
5.66062297,927.048471
5.65062297,928.4260618
5.64062297,929.8024325
5.63062297,931.1775819
5.62062297,932.5515085
5.61062297,933.9242108
5.60062297,935.2956874
5.59062297,936.6659367
5.58062297,938.0349573
5.57062297,939.4027475
5.56062297,940.7693058
5.55062297,942.1346307
5.54062297,943.4987206
5.53062297,944.861574
5.52062297,946.2231893
5.51062297,947.583565
5.50062297,948.9426996
5.49062297,950.3005916
5.48062297,951.6572396
5.47062297,953.0126422
5.46062297,954.3667981
5.45062297,955.7197058
5.44062297,957.0713641
5.43062297,958.4217719
5.42062297,959.7709278
5.41062297,961.1188309
5.40062297,962.46548
5.39062297,963.8108741
5.38062297,965.1550124
5.37062297,966.4978939
5.36062297,967.839518
5.35062297,969.1798838
5.34062297,970.5189908
5.33062297,971.8568384
5.32062297,973.1934262
5.31062297,974.5287538
5.30062297,975.862821
5.29062297,977.1956275
5.28062297,978.5271733
5.27062297,979.8574583
5.26062297,981.1864827
5.25062297,982.5142467
5.24062297,983.8407505
5.23062297,985.1659947
5.22062297,986.4899797
5.21062297,987.8127061
5.20062297,989.1341747
5.19062297,990.4543864
5.18062297,991.7733421
5.17062297,993.0910428
5.16062297,994.4074899
5.15062297,995.7226845
5.14062297,997.0366281
5.13062297,998.3493222
5.12062297,999.6607686
5.11062297,1000.970969
5.10062297,1002.279925
5.09062297,1003.587639
5.08062297,1004.894114
5.07062297,1006.19935
5.06062297,1007.503352
5.05062297,1008.80612
5.04062297,1010.107659
5.03062297,1011.40797
5.02062297,1012.707057
5.01062297,1014.004922
5.00062297,1015.30157
4.99062297,1016.597002
4.98062297,1017.891223
4.97062297,1019.184235
4.96062297,1020.476044
4.95062297,1021.766652
4.94062297,1023.056063
4.93062297,1024.344282
4.92062297,1025.631312
4.91062297,1026.917158
4.90062297,1028.201824
4.89062297,1029.485316
4.88062297,1030.767636
4.87062297,1032.048791
4.86062297,1033.328786
4.85062297,1034.607625
4.84062297,1035.885313
4.83062297,1037.161856
4.82062297,1038.437259
4.81062297,1039.711528
4.80062297,1040.984669
4.79062297,1042.256687
4.78062297,1043.527588
4.77062297,1044.797378
4.76062297,1046.066064
4.75062297,1047.333652
4.74062297,1048.600147
4.73062297,1049.865558
4.72062297,1051.129889
4.71062297,1052.393149
4.70062297,1053.655344
4.69062297,1054.91648
4.68062297,1056.176566
4.67062297,1057.435608
4.66062297,1058.693614
4.65062297,1059.950591
4.64062297,1061.206546
4.63062297,1062.461488
4.62062297,1063.715424
4.61062297,1064.968362
4.60062297,1066.220311
4.59062297,1067.471277
4.58062297,1068.72127
4.57062297,1069.970298
4.56062297,1071.218369
4.55062297,1072.465491
4.54062297,1073.711674
4.53062297,1074.956927
4.52062297,1076.201257
4.51062297,1077.444674
4.50062297,1078.687188
4.49062297,1079.928806
4.48062297,1081.169539
4.47062297,1082.409396
4.46062297,1083.648386
4.45062297,1084.886519
4.44062297,1086.123805
4.43062297,1087.360252
4.42062297,1088.595872
4.41062297,1089.830673
4.40062297,1091.064667
4.39062297,1092.297862
4.38062297,1093.53027
4.37062297,1094.761899
4.36062297,1095.992762
4.35062297,1097.222868
4.34062297,1098.452228
4.33062297,1099.680852
4.32062297,1100.908751
4.31062297,1102.135936
4.30062297,1103.362418
4.29062297,1104.588207
4.28062297,1105.813314
4.27062297,1107.037752
4.26062297,1108.26153
4.25062297,1109.48466
4.24062297,1110.707153
4.23062297,1111.929021
4.22062297,1113.150276
4.21062297,1114.370928
4.20062297,1115.590989
4.19062297,1116.810471
4.18062297,1118.029385
4.17062297,1119.247745
4.16062297,1120.46556
4.15062297,1121.682843
4.14062297,1122.899607
4.13062297,1124.115863
4.12062297,1125.331623
4.11062297,1126.546899
4.10062297,1127.761704
4.09062297,1128.976051
4.08062297,1130.18995
4.07062297,1131.403415
4.06062297,1132.616458
4.05062297,1133.829092
4.04062297,1135.041329
4.03062297,1136.253182
4.02062297,1137.464663
4.01062297,1138.675785
4.00062297,1139.886562
3.99062297,1141.097005
3.98062297,1142.307127
3.97062297,1143.516943
3.96062297,1144.726463
3.95062297,1145.935702
3.94062297,1147.144673
3.93062297,1148.353388
3.92062297,1149.561861
3.91062297,1150.770104
3.90062297,1151.978132
3.89062297,1153.185957
3.88062297,1154.393593
3.87062297,1155.601052
3.86062297,1156.808349
3.85062297,1158.015497
3.84062297,1159.222509
3.83062297,1160.429398
3.82062297,1161.636178
3.81062297,1162.842863
3.80062297,1164.049466
3.79062297,1165.256001
3.78062297,1166.462482
3.77062297,1167.668921
3.76062297,1168.875334
3.75062297,1170.081732
3.74062297,1171.288131
3.73062297,1172.494544
3.72062297,1173.700985
3.71062297,1174.907467
3.70062297,1176.114005
3.69062297,1177.320612
3.68062297,1178.527303
3.67062297,1179.73409
3.66062297,1180.940989
3.65062297,1182.148012
3.64062297,1183.355175
3.63062297,1184.56249
3.62062297,1185.769972
3.61062297,1186.977636
3.60062297,1188.185494
3.59062297,1189.393562
3.58062297,1190.601853
3.57062297,1191.810381
3.56062297,1193.01916
3.55062297,1194.228205
3.54062297,1195.43753
3.53062297,1196.647149
3.52062297,1197.857075
3.51062297,1199.067323
3.50062297,1200.277908
3.49062297,1201.488844
3.48062297,1202.700143
3.47062297,1203.911822
3.46062297,1205.123894
3.45062297,1206.336373
3.44062297,1207.549274
3.43062297,1208.762611
3.42062297,1209.976397
3.41062297,1211.190648
3.40062297,1212.405377
3.39062297,1213.620599
3.38062297,1214.836328
3.37062297,1216.052578
3.36062297,1217.269364
3.35062297,1218.486699
3.34062297,1219.704599
3.33062297,1220.923077
3.32062297,1222.142147
3.31062297,1223.361824
3.30062297,1224.582122
3.29062297,1225.803055
3.28062297,1227.024638
3.27062297,1228.246885
3.26062297,1229.46981
3.25062297,1230.693427
3.24062297,1231.91775
3.23062297,1233.142794
3.22062297,1234.368573
3.21062297,1235.595102
3.20062297,1236.822394
3.19062297,1238.050463
3.18062297,1239.279324
3.17062297,1240.508991
3.16062297,1241.739478
3.15062297,1242.9708
3.14062297,1244.20297
3.13062297,1245.436003
3.12062297,1246.669912
3.11062297,1247.904712
3.10062297,1249.140418
3.09062297,1250.377042
3.08062297,1251.6146
3.07062297,1252.853105
3.06062297,1254.092572
3.05062297,1255.333014
3.04062297,1256.574445
3.03062297,1257.81688
3.02062297,1259.060333
3.01062297,1260.304817
3.00062297,1261.550347
2.99062297,1262.796936
2.98062297,1264.044598
2.97062297,1265.293348
2.96062297,1266.543199
2.95062297,1267.794166
2.94062297,1269.046261
2.93062297,1270.2995
2.92062297,1271.553895
2.91062297,1272.809461
2.90062297,1274.066211
2.89062297,1275.324159
2.88062297,1276.58332
2.87062297,1277.843706
2.86062297,1279.105332
2.85062297,1280.368211
2.84062297,1281.632357
2.83062297,1282.897783
2.82062297,1284.164503
2.81062297,1285.432532
2.80062297,1286.701881
2.79062297,1287.972566
2.78062297,1289.244599
2.77062297,1290.517994
2.76062297,1291.792765
2.75062297,1293.068925
2.74062297,1294.346487
2.73062297,1295.625465
2.72062297,1296.905873
2.71062297,1298.187723
2.70062297,1299.471029
2.69062297,1300.755805
2.68062297,1302.042063
2.67062297,1303.329817
2.66062297,1304.619081
2.65062297,1305.909866
2.64062297,1307.202188
2.63062297,1308.496058
2.62062297,1309.79149
2.61062297,1311.088498
2.60062297,1312.387093
2.59062297,1313.687289
2.58062297,1314.9891
2.57062297,1316.292538
2.56062297,1317.597616
2.55062297,1318.904347
2.54062297,1320.212744
2.53062297,1321.52282
2.52062297,1322.834587
2.51062297,1324.148059
2.50062297,1325.463248
2.49062297,1326.780168
2.48062297,1328.09883
2.47062297,1329.419247
2.46062297,1330.741433
2.45062297,1332.065399
2.44062297,1333.391158
2.43062297,1334.718723
2.42062297,1336.048107
2.41062297,1337.379321
2.40062297,1338.712379
2.39062297,1340.047292
2.38062297,1341.384073
2.37062297,1342.722735
2.36062297,1344.06329
2.35062297,1345.405749
2.34062297,1346.750126
2.33062297,1348.096432
2.32062297,1349.44468
2.31062297,1350.794882
2.30062297,1352.147049
2.29062297,1353.501195
2.28062297,1354.85733
2.27062297,1356.215468
2.26062297,1357.575619
2.25062297,1358.937796
2.24062297,1360.302011
2.23062297,1361.668276
2.22062297,1363.036602
2.21062297,1364.407001
2.20062297,1365.779485
2.19062297,1367.154065
2.18062297,1368.530754
2.17062297,1369.909562
2.16062297,1371.290502
2.15062297,1372.673585
2.14062297,1374.058823
2.13062297,1375.446226
2.12062297,1376.835807
2.11062297,1378.227576
2.10062297,1379.621545
2.09062297,1381.017726
2.08062297,1382.41613
2.07062297,1383.816767
2.06062297,1385.219649
2.05062297,1386.624788
2.04062297,1388.032193
2.03062297,1389.441877
2.02062297,1390.85385
2.01062297,1392.268124
2.00062297,1393.684709
1.99062297,1395.103616
1.98062297,1396.524856
1.97062297,1397.94844
1.96062297,1399.374378
1.95062297,1400.802681
1.94062297,1402.233361
1.93062297,1403.666427
1.92062297,1405.10189
1.91062297,1406.539761
1.90062297,1407.98005
1.89062297,1409.422768
1.88062297,1410.867925
1.87062297,1412.315532
1.86062297,1413.765598
1.85062297,1415.218135
1.84062297,1416.673151
1.83062297,1418.130659
1.82062297,1419.590667
1.81062297,1421.053186
1.80062297,1422.518225
1.79062297,1423.985796
1.78062297,1425.455908
1.77062297,1426.92857
1.76062297,1428.403793
1.75062297,1429.881586
1.74062297,1431.36196
1.73062297,1432.844924
1.72062297,1434.330488
1.71062297,1435.818661
1.70062297,1437.309453
1.69062297,1438.802874
1.68062297,1440.298932
1.67062297,1441.797639
1.66062297,1443.299002
1.65062297,1444.803032
1.64062297,1446.309737
1.63062297,1447.819128
1.62062297,1449.331212
1.61062297,1450.846
1.60062297,1452.363501
1.59062297,1453.883723
1.58062297,1455.406675
1.57062297,1456.932368
1.56062297,1458.460809
1.55062297,1459.992007
1.54062297,1461.525972
1.53062297,1463.062712
1.52062297,1464.602236
1.51062297,1466.144552
1.50062297,1467.689669
1.49062297,1469.237597
1.48062297,1470.788343
1.47062297,1472.341915
1.46062297,1473.898323
1.45062297,1475.457575
1.44062297,1477.019679
1.43062297,1478.584643
1.42062297,1480.152476
1.41062297,1481.723186
1.40062297,1483.296781
1.39062297,1484.873269
1.38062297,1486.452658
1.37062297,1488.034956
1.36062297,1489.620171
1.35062297,1491.208312
1.34062297,1492.799385
1.33062297,1494.393399
1.32062297,1495.990361
1.31062297,1497.590279
1.30062297,1499.193162
1.29062297,1500.799015
1.28062297,1502.407847
1.27062297,1504.019666
1.26062297,1505.634479
1.25062297,1507.252292
1.24062297,1508.873114
1.23062297,1510.496952
1.22062297,1512.123813
1.21062297,1513.753704
1.20062297,1515.386633
1.19062297,1517.022606
1.18062297,1518.66163
1.17062297,1520.303712
1.16062297,1521.94886
1.15062297,1523.59708
1.14062297,1525.248379
1.13062297,1526.902763
1.12062297,1528.56024
1.11062297,1530.220816
1.10062297,1531.884497
1.09062297,1533.55129
1.08062297,1535.221202
1.07062297,1536.894239
1.06062297,1538.570408
1.05062297,1540.249714
1.04062297,1541.932164
1.03062297,1543.617764
1.02062297,1545.30652
1.01062297,1546.998439
1.00062297,1548.693526
0.99062297,1550.391787
0.98062297,1552.093229
0.97062297,1553.797857
0.96062297,1555.505677
0.95062297,1557.216695
0.94062297,1558.930917
0.93062297,1560.648347
0.92062297,1562.368992
0.91062297,1564.092858
0.90062297,1565.819949
0.89062297,1567.550272
0.88062297,1569.283831
0.87062297,1571.020631
0.86062297,1572.760679
0.85062297,1574.50398
0.84062297,1576.250537
0.83062297,1578.000358
0.82062297,1579.753445
0.81062297,1581.509806
0.80062297,1583.269444
0.79062297,1585.032364
0.78062297,1586.798571
0.77062297,1588.56807
0.76062297,1590.340866
0.75062297,1592.116963
0.74062297,1593.896365
0.73062297,1595.679078
0.72062297,1597.465106
0.71062297,1599.254452
0.70062297,1601.047122
0.69062297,1602.84312
0.68062297,1604.64245
0.67062297,1606.445115
0.66062297,1608.251121
0.65062297,1610.060472
0.64062297,1611.87317
0.63062297,1613.68922
0.62062297,1615.508627
0.61062297,1617.331393
0.60062297,1619.157523
0.59062297,1620.987021
0.58062297,1622.819889
0.57062297,1624.656131
0.56062297,1626.495752
0.55062297,1628.338754
0.54062297,1630.185141
0.53062297,1632.034916
0.52062297,1633.888082
0.51062297,1635.744643
0.50062297,1637.604602
0.49062297,1639.467961
0.48062297,1641.334725
0.47062297,1643.204895
0.46062297,1645.078475
0.45062297,1646.955468
0.44062297,1648.835876
0.43062297,1650.719703
0.42062297,1652.60695
0.41062297,1654.49762
0.40062297,1656.391717
0.39062297,1658.289242
0.38062297,1660.190198
0.37062297,1662.094587
0.36062297,1664.002411
0.35062297,1665.913673
0.34062297,1667.828376
0.33062297,1669.74652
0.32062297,1671.668108
0.31062297,1673.593143
0.30062297,1675.521625
0.29062297,1677.453558
0.28062297,1679.388942
0.27062297,1681.327779
0.26062297,1683.270072
0.25062297,1685.215821
0.24062297,1687.165028
0.23062297,1689.117696
0.22062297,1691.073824
0.21062297,1693.033415
0.20062297,1694.99647
0.19062297,1696.96299
0.18062297,1698.932977
0.17062297,1700.90643
0.16062297,1702.883353
0.15062297,1704.863744
0.14062297,1706.847606
0.13062297,1708.834939
0.12062297,1710.825744
0.11062297,1712.820022
0.10062297,1714.817774
0.09062297,1716.818999
0.08062297,1718.823699
0.07062297,1720.831874
0.06062297,1722.843525
0.05062297,1724.858651
0.04062297,1726.877253
0.03062297,1728.899332
0.02062297,1730.924887
0.01062297,1732.953919
0.00062297,1734.986427


==> figs/5pasenter.csv <==
Step,Value
0,1386.495887
0.01,1388.319323
0.02,1390.147131
0.03,1391.979313
0.04,1393.815871
0.05,1395.656806
0.06,1397.502119
0.07,1399.351811
0.08,1401.205885
0.09,1403.06434
0.1,1404.927177
0.11,1406.794399
0.12,1408.666005
0.13,1410.541996
0.14,1412.422374
0.15,1414.307139
0.16,1416.196291
0.17,1418.089831
0.18,1419.98776
0.19,1421.890077
0.2,1423.796784
0.21,1425.707881
0.22,1427.623367
0.23,1429.543244
0.24,1431.46751
0.25,1433.396166
0.26,1435.329213
0.27,1437.266649
0.28,1439.208475
0.29,1441.15469
0.3,1443.105295
0.31,1445.060288
0.32,1447.01967
0.33,1448.983439
0.34,1450.951595
0.35,1452.924138
0.36,1454.901066
0.37,1456.882379
0.38,1458.868076
0.39,1460.858156
0.4,1462.852619
0.41,1464.851462
0.42,1466.854685
0.43,1468.862286
0.44,1470.874265
0.45,1472.890619
0.46,1474.911348
0.47,1476.93645
0.48,1478.965924
0.49,1480.999766
0.5,1483.037977
0.51,1485.080554
0.52,1487.127496
0.53,1489.1788
0.54,1491.234464
0.55,1493.294486
0.56,1495.358865
0.57,1497.427598
0.58,1499.500682
0.59,1501.578116
0.6,1503.659896
0.61,1505.746021
0.62,1507.836488
0.63,1509.931294
0.64,1512.030436
0.65,1514.133912
0.66,1516.241719
0.67,1518.353854
0.68,1520.470313
0.69,1522.591095
0.7,1524.716195
0.71,1526.84561
0.72,1528.979338
0.73,1531.117374
0.74,1533.259716
0.75,1535.406359
0.76,1537.557301
0.77,1539.712538
0.78,1541.872065
0.79,1544.035879
0.8,1546.203977
0.81,1548.376354
0.82,1550.553006
0.83,1552.733929
0.84,1554.919119
0.85,1557.108572
0.86,1559.302284
0.87,1561.500249
0.88,1563.702465
0.89,1565.908925
0.9,1568.119626
0.91,1570.334562
0.92,1572.55373
0.93,1574.777123
0.94,1577.004738
0.95,1579.23657
0.96,1581.472612
0.97,1583.712861
0.98,1585.957311
0.99,1588.205957
1,1590.458793
1.01,1592.715814
1.02,1594.977014
1.03,1597.242388
1.04,1599.511931
1.05,1601.785636
1.06,1604.063498
1.07,1606.34551
1.08,1608.631668
1.09,1610.921964
1.1,1613.216394
1.11,1615.51495
1.12,1617.817626
1.13,1620.124417
1.14,1622.435315
1.15,1624.750315
1.16,1627.069409
1.17,1629.392592
1.18,1631.719856
1.19,1634.051194
1.2,1636.386601
1.21,1638.726068
1.22,1641.069589
1.23,1643.417157
1.24,1645.768765
1.25,1648.124405
1.26,1650.484071
1.27,1652.847754
1.28,1655.215448
1.29,1657.587145
1.3,1659.962836
1.31,1662.342516
1.32,1664.726175
1.33,1667.113807
1.34,1669.505402
1.35,1671.900954
1.36,1674.300454
1.37,1676.703894
1.38,1679.111265
1.39,1681.522561
1.4,1683.937771
1.41,1686.356888
1.42,1688.779903
1.43,1691.206808
1.44,1693.637594
1.45,1696.072252
1.46,1698.510774
1.47,1700.95315
1.48,1703.399372
1.49,1705.84943
1.5,1708.303315
1.51,1710.761019
1.52,1713.222532
1.53,1715.687845
1.54,1718.156947
1.55,1720.629831
1.56,1723.106485
1.57,1725.586901
1.58,1728.071069
1.59,1730.558978
1.6,1733.05062
1.61,1735.545983
1.62,1738.045059
1.63,1740.547837
1.64,1743.054306
1.65,1745.564457
1.66,1748.078279
1.67,1750.595762
1.68,1753.116895
1.69,1755.641668
1.7,1758.17007
1.71,1760.70209
1.72,1763.237717
1.73,1765.776941
1.74,1768.319751
1.75,1770.866135
1.76,1773.416083
1.77,1775.969583
1.78,1778.526624
1.79,1781.087195
1.8,1783.651284
1.81,1786.21888
1.82,1788.789972
1.83,1791.364546
1.84,1793.942593
1.85,1796.5241
1.86,1799.109055
1.87,1801.697446
1.88,1804.289262
1.89,1806.884489
1.9,1809.483116
1.91,1812.085132
1.92,1814.690522
1.93,1817.299275
1.94,1819.911379
1.95,1822.526821
1.96,1825.145587
1.97,1827.767667
1.98,1830.393045
1.99,1833.021711
2,1835.653651
2.01,1838.288851
2.02,1840.927299
2.03,1843.568982
2.04,1846.213886
2.05,1848.861998
2.06,1851.513305
2.07,1854.167792
2.08,1856.825448
2.09,1859.486257
2.1,1862.150206
2.11,1864.817281
2.12,1867.48747
2.13,1870.160756
2.14,1872.837127
2.15,1875.516569
2.16,1878.199067
2.17,1880.884607
2.18,1883.573175
2.19,1886.264756
2.2,1888.959335
2.21,1891.6569
2.22,1894.357433
2.23,1897.060922
2.24,1899.767351
2.25,1902.476705
2.26,1905.18897
2.27,1907.90413
2.28,1910.62217
2.29,1913.343076
2.3,1916.066831
2.31,1918.793421
2.32,1921.522831
2.33,1924.255044
2.34,1926.990045
2.35,1929.727819
2.36,1932.46835
2.37,1935.211623
2.38,1937.95762
2.39,1940.706327
2.4,1943.457728
2.41,1946.211806
2.42,1948.968545
2.43,1951.72793
2.44,1954.489943
2.45,1957.254569
2.46,1960.02179
2.47,1962.791592
2.48,1965.563956
2.49,1968.338867
2.5,1971.116307
2.51,1973.89626
2.52,1976.678709
2.53,1979.463637
2.54,1982.251027
2.55,1985.040861
2.56,1987.833124
2.57,1990.627797
2.58,1993.424863
2.59,1996.224304
2.6,1999.026105
2.61,2001.830245
2.62,2004.63671
2.63,2007.445479
2.64,2010.256536
2.65,2013.069864
2.66,2015.885443
2.67,2018.703256
2.68,2021.523286
2.69,2024.345513
2.7,2027.16992
2.71,2029.996488
2.72,2032.8252
2.73,2035.656036
2.74,2038.488979
2.75,2041.324009
2.76,2044.161109
2.77,2047.000259
2.78,2049.841441
2.79,2052.684635
2.8,2055.529824
2.81,2058.376987
2.82,2061.226107
2.83,2064.077163
2.84,2066.930137
2.85,2069.78501
2.86,2072.641762
2.87,2075.500373
2.88,2078.360825
2.89,2081.223098
2.9,2084.087172
2.91,2086.953027
2.92,2089.820644
2.93,2092.690003
2.94,2095.561084
2.95,2098.433868
2.96,2101.308334
2.97,2104.184461
2.98,2107.062231
2.99,2109.941623
3,2112.822616
3.01,2115.70519
3.02,2118.589326
3.03,2121.475001
3.04,2124.362196
3.05,2127.250891
3.06,2130.141063
3.07,2133.032694
3.08,2135.925762
3.09,2138.820245
3.1,2141.716124
3.11,2144.613377
3.12,2147.511983
3.13,2150.411921
3.14,2153.31317
3.15,2156.215708
3.16,2159.119515
3.17,2162.024568
3.18,2164.930846
3.19,2167.838329
3.2,2170.746994
3.21,2173.656819
3.22,2176.567784
3.23,2179.479865
3.24,2182.393042
3.25,2185.307293
3.26,2188.222595
3.27,2191.138926
3.28,2194.056265
3.29,2196.974589
3.3,2199.893877
3.31,2202.814105
3.32,2205.735252
3.33,2208.657296
3.34,2211.580213
3.35,2214.503981
3.36,2217.428578
3.37,2220.353982
3.38,2223.280169
3.39,2226.207117
3.4,2229.134802
3.41,2232.063204
3.42,2234.992297
3.43,2237.92206
3.44,2240.852469
3.45,2243.783502
3.46,2246.715135
3.47,2249.647345
3.48,2252.580108
3.49,2255.513403
3.5,2258.447205
3.51,2261.38149
3.52,2264.316236
3.53,2267.25142
3.54,2270.187016
3.55,2273.123003
3.56,2276.059355
3.57,2278.996051
3.58,2281.933065
3.59,2284.870374
3.6,2287.807954
3.61,2290.745782
3.62,2293.683833
3.63,2296.622083
3.64,2299.560509
3.65,2302.499086
3.66,2305.43779
3.67,2308.376598
3.68,2311.315484
3.69,2314.254424
3.7,2317.193395
3.71,2320.132371
3.72,2323.071329
3.73,2326.010244
3.74,2328.949092
3.75,2331.887847
3.76,2334.826486
3.77,2337.764984
3.78,2340.703316
3.79,2343.641457
3.8,2346.579384
3.81,2349.51707
3.82,2352.454491
3.83,2355.391623
3.84,2358.32844
3.85,2361.264917
3.86,2364.20103
3.87,2367.136754
3.88,2370.072063
3.89,2373.006933
3.9,2375.941338
3.91,2378.875253
3.92,2381.808653
3.93,2384.741514
3.94,2387.673808
3.95,2390.605513
3.96,2393.536601
3.97,2396.467048
3.98,2399.396828
3.99,2402.325916
4,2405.254287
4.01,2408.181916
4.02,2411.108776
4.03,2414.034842
4.04,2416.960089
4.05,2419.884491
4.06,2422.808022
4.07,2425.730658
4.08,2428.652372
4.09,2431.573139
4.1,2434.492934
4.11,2437.411729
4.12,2440.329501
4.13,2443.246222
4.14,2446.161869
4.15,2449.076413
4.16,2451.989831
4.17,2454.902096
4.18,2457.813182
4.19,2460.723064
4.2,2463.631716
4.21,2466.539112
4.22,2469.445225
4.23,2472.350032
4.24,2475.253504
4.25,2478.155618
4.26,2481.056346
4.27,2483.955663
4.28,2486.853543
4.29,2489.74996
4.3,2492.644888
4.31,2495.538302
4.32,2498.430175
4.33,2501.320482
4.34,2504.209197
4.35,2507.096294
4.36,2509.981747
4.37,2512.86553
4.38,2515.747617
4.39,2518.627983
4.4,2521.506601
4.41,2524.383446
4.42,2527.258492
4.43,2530.131714
4.44,2533.003084
4.45,2535.872578
4.46,2538.74017
4.47,2541.605833
4.48,2544.469543
4.49,2547.331274
4.5,2550.190999
4.51,2553.048693
4.52,2555.90433
4.53,2558.757886
4.54,2561.609333
4.55,2564.458647
4.56,2567.305802
4.57,2570.150772
4.58,2572.993532
4.59,2575.834057
4.6,2578.67232
4.61,2581.508297
4.62,2584.341962
4.63,2587.17329
4.64,2590.002256
4.65,2592.828833
4.66,2595.652997
4.67,2598.474723
4.68,2601.293986
4.69,2604.11076
4.7,2606.92502
4.71,2609.736742
4.72,2612.5459
4.73,2615.35247
4.74,2618.156426
4.75,2620.957744
4.76,2623.756399
4.77,2626.552366
4.78,2629.345621
4.79,2632.136139
4.8,2634.923895
4.81,2637.708865
4.82,2640.491025
4.83,2643.270351
4.84,2646.046817
4.85,2648.8204
4.86,2651.591076
4.87,2654.35882
4.88,2657.123609
4.89,2659.885418
4.9,2662.644225
4.91,2665.400004
4.92,2668.152733
4.93,2670.902388
4.94,2673.648945
4.95,2676.39238
4.96,2679.132672
4.97,2681.869795
4.98,2684.603728
4.99,2687.334447
5,2690.061928
5.01,2692.78615
5.02,2695.507089
5.03,2698.224723
5.04,2700.939029
5.05,2703.649985
5.06,2706.357568
5.07,2709.061756
5.08,2711.762527
5.09,2714.459859
5.1,2717.15373
5.11,2719.844118
5.12,2722.531001
5.13,2725.214358
5.14,2727.894168
5.15,2730.570408
5.16,2733.243059
5.17,2735.912098
5.18,2738.577505
5.19,2741.239259
5.2,2743.897339
5.21,2746.551725
5.22,2749.202397
5.23,2751.849333
5.24,2754.492515
5.25,2757.131922
5.26,2759.767533
5.27,2762.39933
5.28,2765.027293
5.29,2767.651403
5.3,2770.271639
5.31,2772.887984
5.32,2775.500418
5.33,2778.108923
5.34,2780.713479
5.35,2783.314069
5.36,2785.910674
5.37,2788.503276
5.38,2791.091857
5.39,2793.676399
5.4,2796.256885
5.41,2798.833297
5.42,2801.405618
5.43,2803.973831
5.44,2806.537919
5.45,2809.097866
5.46,2811.653654
5.47,2814.205268
5.48,2816.752691
5.49,2819.295907
5.5,2821.834902
5.51,2824.369658
5.52,2826.90016
5.53,2829.426395
5.54,2831.948346
5.55,2834.465998
5.56,2836.979338
5.57,2839.48835
5.58,2841.993022
5.59,2844.493338
5.6,2846.989284
5.61,2849.480849
5.62,2851.968017
5.63,2854.450777
5.64,2856.929114
5.65,2859.403017
5.66,2861.872473
5.67,2864.33747
5.68,2866.797995
5.69,2869.254038
5.7,2871.705585
5.71,2874.152627
5.72,2876.595152
5.73,2879.033149
5.74,2881.466607
5.75,2883.895517
5.76,2886.319867
5.77,2888.739647
5.78,2891.154849
5.79,2893.565463
5.8,2895.971479
5.81,2898.372888
5.82,2900.769681
5.83,2903.16185
5.84,2905.549387
5.85,2907.932284
5.86,2910.310531
5.87,2912.684123
5.88,2915.053052
5.89,2917.41731
5.9,2919.77689
5.91,2922.131786
5.92,2924.481991
5.93,2926.8275
5.94,2929.168306
5.95,2931.504403
5.96,2933.835786
5.97,2936.162449
5.98,2938.484388
5.99,2940.801598
6,2943.114074
6.01,2945.421811
6.02,2947.724806
6.03,2950.023055
6.04,2952.316553
6.05,2954.605298
6.06,2956.889287
6.07,2959.168515
6.08,2961.44298
6.09,2963.712681
6.1,2965.977613
6.11,2968.237776
6.12,2970.493166
6.13,2972.743783
6.14,2974.989624
6.15,2977.230688
6.16,2979.466974
6.17,2981.698481
6.18,2983.925209
6.19,2986.147155
6.2,2988.36432
6.21,2990.576704
6.22,2992.784306
6.23,2994.987126
6.24,2997.185164
6.25,2999.378421
6.26,3001.566897
6.27,3003.750593
6.28,3005.929509
6.29,3008.103646
6.3,3010.273005
6.31,3012.437587
6.32,3014.597393
6.33,3016.752425
6.34,3018.902683
6.35,3021.04817
6.36,3023.188887
6.37,3025.324834
6.38,3027.456015
6.39,3029.582431
6.4,3031.704082
6.41,3033.820972
6.42,3035.933102
6.43,3038.040473
6.44,3040.143088
6.45,3042.240949
6.46,3044.334056
6.47,3046.422412
6.48,3048.506019
6.49,3050.584879
6.5,3052.658992
6.51,3054.728361
6.52,3056.792987
6.53,3058.852871
6.54,3060.908016
6.55,3062.958421
6.56,3065.004088
6.57,3067.045018
6.58,3069.081212
6.59,3071.112671
6.6,3073.139394
6.61,3075.161382
6.62,3077.178636
6.63,3079.191154
6.64,3081.198937
6.65,3083.201984
6.66,3085.200294
6.67,3087.193865
6.68,3089.182697
6.69,3091.166787
6.7,3093.146134
6.71,3095.120735
6.72,3097.090587
6.73,3099.055687
6.74,3101.016031
6.75,3102.971616
6.76,3104.922437
6.77,3106.86849
6.78,3108.809768
6.79,3110.746267
6.8,3112.67798
6.81,3114.6049
6.82,3116.527021
6.83,3118.444334
6.84,3120.356832
6.85,3122.264504
6.86,3124.167343
6.87,3126.065338
6.88,3127.958478
6.89,3129.846752
6.9,3131.730148
6.91,3133.608653
6.92,3135.482255
6.93,3137.350939
6.94,3139.21469
6.95,3141.073494
6.96,3142.927333
6.97,3144.776192
6.98,3146.620052
6.99,3148.458895
7,3150.292702
7.01,3152.121452
7.02,3153.945125
7.03,3155.763698
7.04,3157.57715
7.05,3159.385457
7.06,3161.188594
7.07,3162.986537
7.08,3164.779258
7.09,3166.566731
7.1,3168.348928
7.11,3170.12582
7.12,3171.897376
7.13,3173.663567
7.14,3175.42436
7.15,3177.179723
7.16,3178.929622
7.17,3180.674021
7.18,3182.412886
7.19,3184.14618
7.2,3185.873865
7.21,3187.595901
7.22,3189.312251
7.23,3191.022872
7.24,3192.727724
7.25,3194.426764
7.26,3196.119947
7.27,3197.80723
7.28,3199.488567
7.29,3201.163911
7.3,3202.833215
7.31,3204.496431
7.32,3206.153508
7.33,3207.804397
7.34,3209.449047
7.35,3211.087404
7.36,3212.719417
7.37,3214.345032
7.38,3215.964193
7.39,3217.576844
7.4,3219.182931
7.41,3220.782395
7.42,3222.375179
7.43,3223.961223
7.44,3225.540469
7.45,3227.112856
7.46,3228.678325
7.47,3230.236813
7.48,3231.788258
7.49,3233.332599
7.5,3234.869772
7.51,3236.399714
7.52,3237.922361
7.53,3239.437649
7.54,3240.945513
7.55,3242.445889
7.56,3243.938712
7.57,3245.423916
7.58,3246.901436
7.59,3248.371206
7.6,3249.833162
7.61,3251.287237
7.62,3252.733366
7.63,3254.171484
7.64,3255.601525
7.65,3257.023426
7.66,3258.437121
7.67,3259.842547
7.68,3261.23964
7.69,3262.628336
7.7,3264.008574
7.71,3265.380291
7.72,3266.743427
7.73,3268.09792
7.74,3269.443712
7.75,3270.780745
7.76,3272.108961
7.77,3273.428303
7.78,3274.738716
7.79,3276.040148
7.8,3277.332544
7.81,3278.615855
7.82,3279.89003
7.83,3281.155022
7.84,3282.410784
7.85,3283.657272
7.86,3284.894443
7.87,3286.122256
7.88,3287.340672
7.89,3288.549654
7.9,3289.749168
7.91,3290.939181
7.92,3292.119663
7.93,3293.290585
7.94,3294.451923
7.95,3295.603654
7.96,3296.745756
7.97,3297.878212
7.98,3299.001007
7.99,3300.114128
8,3301.217566
8.01,3302.311314
8.02,3303.395368
8.03,3304.469726
8.04,3305.534391
8.05,3306.589368
8.06,3307.634664
8.07,3308.670291
8.08,3309.696263
8.09,3310.712597
8.1,3311.719313
8.11,3312.716435
8.12,3313.703989
8.13,3314.682005
8.14,3315.650515
8.15,3316.609555
8.16,3317.559164
8.17,3318.499384
8.18,3319.430259
8.19,3320.351836
8.2,3321.264166
8.21,3322.167301
8.22,3323.061297
8.23,3323.946212
8.24,3324.822106
8.25,3325.689042
8.26,3326.547083
8.27,3327.396297
8.28,3328.236752
8.29,3329.068517
8.3,3329.891665
8.31,3330.706266
8.32,3331.512395
8.33,3332.310125
8.34,3333.099531
8.35,3333.880687
8.36,3334.653667
8.37,3335.418546
8.38,3336.175396
8.39,3336.924289
8.4,3337.665296
8.41,3338.398485
8.42,3339.123921
8.43,3339.841669
8.44,3340.551788
8.45,3341.254334
8.46,3341.94936
8.47,3342.636913
8.48,3343.317034
8.49,3343.989762
8.5,3344.655124
8.51,3345.313145
8.52,3345.963839
8.53,3346.607213
8.54,3347.243265
8.55,3347.871984
8.56,3348.493347
8.57,3349.107321
8.58,3349.71386
8.59,3350.312908
8.6,3350.904392
8.61,3351.488226
8.62,3352.06431
8.63,3352.632527
8.64,3353.192742
8.65,3353.744803
8.66,3354.288541
8.67,3354.823764
8.68,3355.350262
8.69,3355.8678
8.7,3356.376125
8.71,3356.874956
8.72,3357.363989
8.73,3357.842895
8.74,3358.311316
8.75,3358.768869
8.76,3359.21514
8.77,3359.649686
8.78,3360.072031
8.79,3360.481671
8.8,3360.878065
8.81,3361.260639
8.82,3361.628785
8.83,3361.981857
8.84,3362.319172
8.85,3362.640011
8.86,3362.943612
8.87,3363.229176
8.88,3363.495861
8.89,3363.742784
8.9,3363.969017
8.91,3364.173592
8.92,3364.355491
8.93,3364.513656
8.94,3364.64698
8.95,3364.754308
8.96,3364.834441
8.97,3364.886129
8.98,3364.908075
8.99,3364.898932
9,3364.857303
9.01,3364.781743
9.02,3364.670756
9.03,3364.522795
9.04,3364.336263
9.05,3364.109514
9.06,3363.840849
9.07,3363.52852
9.08,3363.170729
9.09,3362.765628
9.1,3362.311319
9.11,3361.805856
9.12,3361.247244
9.13,3360.63344
9.14,3359.962355
9.15,3359.231852
9.16,3358.439751
9.17,3357.583827
9.18,3356.661811
9.19,3355.671394
9.2,3354.610226
9.21,3353.475917
9.22,3352.266043
9.23,3350.97814
9.24,3349.609714
9.25,3348.158237
9.26,3346.621151
9.27,3344.995871
9.28,3343.279784
9.29,3341.470257
9.3,3339.564632
9.31,3337.560234
9.32,3335.454372
9.33,3333.244339
9.34,3330.927418
9.35,3328.500883
9.36,3325.962003
9.37,3323.308042
9.38,3320.536265
9.39,3317.643938


==> figs/5pasexit.csv <==
Step,Value
9.380229083,312.5952878
9.370229083,317.7599985
9.360229083,322.8143936
9.350229083,327.7610767
9.340229083,332.6026543
9.330229083,337.341733
9.320229083,341.9809162
9.310229083,346.5228021
9.300229083,350.9699804
9.290229083,355.3250302
9.280229083,359.5905171
9.270229083,363.7689909
9.260229083,367.8629831
9.250229083,371.8750048
9.240229083,375.8075443
9.230229083,379.6630646
9.220229083,383.4440022
9.210229083,387.1527642
9.200229083,390.7917268
9.190229083,394.3632339
9.180229083,397.8695944
9.170229083,401.3130817
9.160229083,404.6959315
9.150229083,408.0203404
9.140229083,411.2884649
9.130229083,414.5024202
9.120229083,417.6642787
9.110229083,420.7760692
9.100229083,423.8397763
9.090229083,426.857339
9.080229083,429.8306504
9.070229083,432.7615568
9.060229083,435.6518575
9.050229083,438.5033041
9.040229083,441.3176002
9.030229083,444.0964012
9.020229083,446.841314
9.010229083,449.5538971
9.000229083,452.2356605
8.990229083,454.8880655
8.980229083,457.5125255
8.970229083,460.1104054
8.960229083,462.6830226
8.950229083,465.2316469
8.940229083,467.757501
8.930229083,470.2617612
8.920229083,472.7455575
8.910229083,475.2099746
8.900229083,477.6560525
8.890229083,480.0847866
8.880229083,482.4971294
8.870229083,484.8939902
8.860229083,487.2762369
8.850229083,489.6446961
8.840229083,492.0001543
8.830229083,494.3433585
8.820229083,496.6750177
8.810229083,498.9958032
8.800229083,501.3063499
8.790229083,503.6072572
8.780229083,505.8990901
8.770229083,508.1823798
8.760229083,510.4576252
8.750229083,512.7252938
8.740229083,514.9858223
8.730229083,517.2396183
8.720229083,519.4870607
8.710229083,521.728501
8.700229083,523.9642645
8.690229083,526.1946509
8.680229083,528.4199355
8.670229083,530.6403702
8.660229083,532.8561845
8.650229083,535.0675865
8.640229083,537.2747635
8.630229083,539.4778836
8.620229083,541.677096
8.610229083,543.8725323
8.600229083,546.064307
8.590229083,548.2525188
8.580229083,550.4372514
8.570229083,552.618574
8.560229083,554.7965423
8.550229083,556.9711994
8.540229083,559.1425767
8.530229083,561.3106939
8.520229083,563.4755609
8.510229083,565.6371774
8.500229083,567.7955342
8.490229083,569.950614
8.480229083,572.1023913
8.470229083,574.2508339
8.460229083,576.3959028
8.450229083,578.5375534
8.440229083,580.6757354
8.430229083,582.8103938
8.420229083,584.9414694
8.410229083,587.0688988
8.400229083,589.1926157
8.390229083,591.3125506
8.380229083,593.4286315
8.370229083,595.5407845
8.360229083,597.6489338
8.350229083,599.7530025
8.340229083,601.8529125
8.330229083,603.9485854
8.320229083,606.0399421
8.310229083,608.1269038
8.300229083,610.2093917
8.290229083,612.2873279
8.280229083,614.3606349
8.270229083,616.4292363
8.260229083,618.4930571
8.250229083,620.5520236
8.240229083,622.6060637
8.230229083,624.6551071
8.220229083,626.6990855
8.210229083,628.7379327
8.200229083,630.7715846
8.190229083,632.7999796
8.180229083,634.8230585
8.170229083,636.8407648
8.160229083,638.8530443
8.150229083,640.8598459
8.140229083,642.8611212
8.130229083,644.8568245
8.120229083,646.8469131
8.110229083,648.8313474
8.100229083,650.8100906
8.090229083,652.7831089
8.080229083,654.7503715
8.070229083,656.7118509
8.060229083,658.6675223
8.050229083,660.6173641
8.040229083,662.5613576
8.030229083,664.4994873
8.020229083,666.4317405
8.010229083,668.3581076
8.000229083,670.2785817
7.990229083,672.1931591
7.980229083,674.1018388
7.970229083,676.0046224
7.960229083,677.9015147
7.950229083,679.7925228
7.940229083,681.6776568
7.930229083,683.556929
7.920229083,685.4303546
7.910229083,687.2979511
7.900229083,689.1597385
7.890229083,691.015739
7.880229083,692.8659772
7.870229083,694.7104799
7.860229083,696.549276
7.850229083,698.3823965
7.840229083,700.2098743
7.830229083,702.0317443
7.820229083,703.8480433
7.810229083,705.6588097
7.800229083,707.4640837
7.790229083,709.2639072
7.780229083,711.0583234
7.770229083,712.8473771
7.760229083,714.6311145
7.750229083,716.4095832
7.740229083,718.1828318
7.730229083,719.9509101
7.720229083,721.7138693
7.710229083,723.4717611
7.700229083,725.2246387
7.690229083,726.9725556
7.680229083,728.7155666
7.670229083,730.4537269
7.660229083,732.1870924
7.650229083,733.9157197
7.640229083,735.6396658
7.630229083,737.3589883
7.620229083,739.073745
7.610229083,740.7839942
7.600229083,742.4897944
7.590229083,744.1912041
7.580229083,745.8882824
7.570229083,747.5810881
7.560229083,749.2696801
7.550229083,750.9541174
7.540229083,752.6344589
7.530229083,754.3107632
7.520229083,755.983089
7.510229083,757.6514946
7.500229083,759.3160379
7.490229083,760.9767769
7.480229083,762.6337688
7.470229083,764.2870706
7.460229083,765.9367389
7.450229083,767.5828298
7.440229083,769.2253988
7.430229083,770.8645008
7.420229083,772.5001904
7.410229083,774.1325213
7.400229083,775.7615467
7.390229083,777.3873191
7.380229083,779.0098902
7.370229083,780.629311
7.360229083,782.245632
7.350229083,783.8589025
7.340229083,785.4691714
7.330229083,787.0764865
7.320229083,788.6808949
7.310229083,790.2824429
7.300229083,791.8811758
7.290229083,793.477138
7.280229083,795.0703732
7.270229083,796.660924
7.260229083,798.2488322
7.250229083,799.8341386
7.240229083,801.4168831
7.230229083,802.9971047
7.220229083,804.5748413
7.210229083,806.1501301
7.200229083,807.723007
7.190229083,809.2935073
7.180229083,810.8616652
7.170229083,812.4275138
7.160229083,813.9910854
7.150229083,815.5524113
7.140229083,817.1115218
7.130229083,818.6684465
7.120229083,820.2232136
7.110229083,821.7758506
7.100229083,823.3263842
7.090229083,824.87484
7.080229083,826.4212426
7.070229083,827.9656158
7.060229083,829.5079824
7.050229083,831.0483645
7.040229083,832.5867831
7.030229083,834.1232584
7.020229083,835.6578096
7.010229083,837.1904552
7.000229083,838.7212129
6.990229083,840.2500992
6.980229083,841.7771303
6.970229083,843.3023211
6.960229083,844.825686
6.950229083,846.3472385
6.940229083,847.8669913
6.930229083,849.3849564
6.920229083,850.901145
6.910229083,852.4155677
6.900229083,853.9282341
6.890229083,855.4391534
6.880229083,856.9483339
6.870229083,858.4557834
6.860229083,859.9615088
6.850229083,861.4655167
6.840229083,862.9678126
6.830229083,864.468402
6.820229083,865.9672891
6.810229083,867.4644782
6.800229083,868.9599725
6.790229083,870.4537749
6.780229083,871.9458878
6.770229083,873.436313
6.760229083,874.9250517
6.750229083,876.4121049
6.740229083,877.8974727
6.730229083,879.3811552
6.720229083,880.8631518
6.710229083,882.3434614
6.700229083,883.8220828
6.690229083,885.299014
6.680229083,886.774253
6.670229083,888.2477973
6.660229083,889.7196438
6.650229083,891.1897895
6.640229083,892.6582307
6.630229083,894.1249637
6.620229083,895.5899843
6.610229083,897.053288
6.600229083,898.5148702
6.590229083,899.9747259
6.580229083,901.43285
6.570229083,902.8892371
6.560229083,904.3438815
6.550229083,905.7967774
6.540229083,907.2479189
6.530229083,908.6972998
6.520229083,910.1449136
6.510229083,911.5907541
6.500229083,913.0348144
6.490229083,914.4770879
6.480229083,915.9175678
6.470229083,917.356247
6.460229083,918.7931185
6.450229083,920.2281751
6.440229083,921.6614097
6.430229083,923.0928149
6.420229083,924.5223835
6.410229083,925.9501081
6.400229083,927.3759813
6.390229083,928.7999956
6.380229083,930.2221437
6.370229083,931.642418
6.360229083,933.0608113
6.350229083,934.477316
6.340229083,935.8919247
6.330229083,937.3046302
6.320229083,938.715425
6.310229083,940.1243019
6.300229083,941.5312537
6.290229083,942.9362732
6.280229083,944.3393533
6.270229083,945.7404869
6.260229083,947.1396671
6.250229083,948.5368871
6.240229083,949.9321401
6.230229083,951.3254194
6.220229083,952.7167184
6.210229083,954.1060308
6.200229083,955.4933501
6.190229083,956.8786702
6.180229083,958.2619849
6.170229083,959.6432883
6.160229083,961.0225746
6.150229083,962.3998381
6.140229083,963.7750733
6.130229083,965.1482747
6.120229083,966.5194371
6.110229083,967.8885555
6.100229083,969.255625
6.090229083,970.6206407
6.080229083,971.9835981
6.070229083,973.3444927
6.060229083,974.7033204
6.050229083,976.0600771
6.040229083,977.4147588
6.030229083,978.7673619
6.020229083,980.1178829
6.010229083,981.4663183
6.000229083,982.8126651
5.990229083,984.1569203
5.980229083,985.4990812
5.970229083,986.8391451
5.960229083,988.1771097
5.950229083,989.5129728
5.940229083,990.8467325
5.930229083,992.178387
5.920229083,993.5079347
5.910229083,994.8353742
5.900229083,996.1607043
5.890229083,997.4839242
5.880229083,998.8050331
5.870229083,1000.12403
5.860229083,1001.440916
5.850229083,1002.755689
5.840229083,1004.06835
5.830229083,1005.3789
5.820229083,1006.687338
5.810229083,1007.993666
5.800229083,1009.297884
5.790229083,1010.599994
5.780229083,1011.899997
5.770229083,1013.197894
5.760229083,1014.493687
5.750229083,1015.787379
5.740229083,1017.07897
5.730229083,1018.368465
5.720229083,1019.655864
5.710229083,1020.941172
5.700229083,1022.22439
5.690229083,1023.505523
5.680229083,1024.784574
5.670229083,1026.061546
5.660229083,1027.336443
5.650229083,1028.609269
5.640229083,1029.880028
5.630229083,1031.148725
5.620229083,1032.415365
5.610229083,1033.679951
5.600229083,1034.94249
5.590229083,1036.202987
5.580229083,1037.461446
5.570229083,1038.717874
5.560229083,1039.972276
5.550229083,1041.224658
5.540229083,1042.475027
5.530229083,1043.723389
5.520229083,1044.96975
5.510229083,1046.214118
5.500229083,1047.456498
5.490229083,1048.696899
5.480229083,1049.935327
5.470229083,1051.171791
5.460229083,1052.406297
5.450229083,1053.638854
5.440229083,1054.86947
5.430229083,1056.098152
5.420229083,1057.32491
5.410229083,1058.549752
5.400229083,1059.772686
5.390229083,1060.993722
5.380229083,1062.212868
5.370229083,1063.430134
5.360229083,1064.645529
5.350229083,1065.859063
5.340229083,1067.070745
5.330229083,1068.280586
5.320229083,1069.488595
5.310229083,1070.694783
5.300229083,1071.89916
5.290229083,1073.101736
5.280229083,1074.302522
5.270229083,1075.50153
5.260229083,1076.698769
5.250229083,1077.894252
5.240229083,1079.087989
5.230229083,1080.279991
5.220229083,1081.470271
5.210229083,1082.658841
5.200229083,1083.84571
5.190229083,1085.030893
5.180229083,1086.214401
5.170229083,1087.396246
5.160229083,1088.57644
5.150229083,1089.754997
5.140229083,1090.931928
5.130229083,1092.107246
5.120229083,1093.280965
5.110229083,1094.453098
5.100229083,1095.623657
5.090229083,1096.792655
5.080229083,1097.960107
5.070229083,1099.126026
5.060229083,1100.290424
5.050229083,1101.453317
5.040229083,1102.614718
5.030229083,1103.77464
5.020229083,1104.933099
5.010229083,1106.090107
5.000229083,1107.24568
4.990229083,1108.399831
4.980229083,1109.552576
4.970229083,1110.703928
4.960229083,1111.853903
4.950229083,1113.002515
4.940229083,1114.14978
4.930229083,1115.295711
4.920229083,1116.440325
4.910229083,1117.583637
4.900229083,1118.725661
4.890229083,1119.866413
4.880229083,1121.005909
4.870229083,1122.144164
4.860229083,1123.281193
4.850229083,1124.417013
4.840229083,1125.551639
4.830229083,1126.685088
4.820229083,1127.817374
4.810229083,1128.948515
4.800229083,1130.078526
4.790229083,1131.207423
4.780229083,1132.335223
4.770229083,1133.461942
4.760229083,1134.587596
4.750229083,1135.712202
4.740229083,1136.835777
4.730229083,1137.958337
4.720229083,1139.079899
4.710229083,1140.200479
4.700229083,1141.320095
4.690229083,1142.438763
4.680229083,1143.5565
4.670229083,1144.673324
4.660229083,1145.789251
4.650229083,1146.904298
4.640229083,1148.018483
4.630229083,1149.131823
4.620229083,1150.244336
4.610229083,1151.356037
4.600229083,1152.466946
4.590229083,1153.577079
4.580229083,1154.686455
4.570229083,1155.795089
4.560229083,1156.903001
4.550229083,1158.010208
4.540229083,1159.116727
4.530229083,1160.222576
4.520229083,1161.327774
4.510229083,1162.432337
4.500229083,1163.536284
4.490229083,1164.639633
4.480229083,1165.742402
4.470229083,1166.844608
4.460229083,1167.94627
4.450229083,1169.047405
4.440229083,1170.148033
4.430229083,1171.24817
4.420229083,1172.347836
4.410229083,1173.447048
4.400229083,1174.545825
4.390229083,1175.644185
4.380229083,1176.742147
4.370229083,1177.839728
4.360229083,1178.936947
4.350229083,1180.033822
4.340229083,1181.130372
4.330229083,1182.226615
4.320229083,1183.322571
4.310229083,1184.418256
4.300229083,1185.51369
4.290229083,1186.608892
4.280229083,1187.70388
4.270229083,1188.798672
4.260229083,1189.893287
4.250229083,1190.987744
4.240229083,1192.082061
4.230229083,1193.176257
4.220229083,1194.270352
4.210229083,1195.364362
4.200229083,1196.458308
4.190229083,1197.552208
4.180229083,1198.64608
4.170229083,1199.739944
4.160229083,1200.833818
4.150229083,1201.927721
4.140229083,1203.021672
4.130229083,1204.11569
4.120229083,1205.209792
4.110229083,1206.304
4.100229083,1207.39833
4.090229083,1208.492802
4.080229083,1209.587435
4.070229083,1210.682248
4.060229083,1211.777259
4.050229083,1212.872487
4.040229083,1213.967952
4.030229083,1215.063672
4.020229083,1216.159666
4.010229083,1217.255953
4.000229083,1218.352552
3.990229083,1219.449481
3.980229083,1220.546761
3.970229083,1221.644408
3.960229083,1222.742443
3.950229083,1223.840885
3.940229083,1224.939751
3.930229083,1226.039062
3.920229083,1227.138835
3.910229083,1228.239091
3.900229083,1229.339847
3.890229083,1230.441123
3.880229083,1231.542938
3.870229083,1232.64531
3.860229083,1233.748258
3.850229083,1234.851801
3.840229083,1235.955958
3.830229083,1237.060749
3.820229083,1238.16619
3.810229083,1239.272303
3.800229083,1240.379105
3.790229083,1241.486615
3.780229083,1242.594852
3.770229083,1243.703834
3.760229083,1244.813582
3.750229083,1245.924112
3.740229083,1247.035445
3.730229083,1248.147599
3.720229083,1249.260593
3.710229083,1250.374445
3.700229083,1251.489174
3.690229083,1252.604799
3.680229083,1253.721338
3.670229083,1254.838811
3.660229083,1255.957236
3.650229083,1257.076631
3.640229083,1258.197016
3.630229083,1259.318408
3.620229083,1260.440827
3.610229083,1261.564291
3.600229083,1262.688819
3.590229083,1263.814429
3.580229083,1264.941139
3.570229083,1266.068969
3.560229083,1267.197937
3.550229083,1268.328061
3.540229083,1269.45936
3.530229083,1270.591853
3.520229083,1271.725557
3.510229083,1272.860491
3.500229083,1273.996674
3.490229083,1275.134123
3.480229083,1276.272858
3.470229083,1277.412897
3.460229083,1278.554258
3.450229083,1279.696959
3.440229083,1280.841018
3.430229083,1281.986455
3.420229083,1283.133286
3.410229083,1284.281531
3.400229083,1285.431207
3.390229083,1286.582333
3.380229083,1287.734927
3.370229083,1288.889007
3.360229083,1290.04459
3.350229083,1291.201696
3.340229083,1292.360342
3.330229083,1293.520546
3.320229083,1294.682327
3.310229083,1295.845701
3.300229083,1297.010688
3.290229083,1298.177305
3.280229083,1299.345569
3.270229083,1300.5155
3.260229083,1301.687114
3.250229083,1302.86043
3.240229083,1304.035465
3.230229083,1305.212238
3.220229083,1306.390765
3.210229083,1307.571064
3.200229083,1308.753154
3.190229083,1309.937052
3.180229083,1311.122776
3.170229083,1312.310342
3.160229083,1313.499769
3.150229083,1314.691075
3.140229083,1315.884276
3.130229083,1317.079391
3.120229083,1318.276436
3.110229083,1319.47543
3.100229083,1320.676389
3.090229083,1321.879331
3.080229083,1323.084274
3.070229083,1324.291234
3.060229083,1325.500229
3.050229083,1326.711276
3.040229083,1327.924392
3.030229083,1329.139595
3.020229083,1330.356902
3.010229083,1331.57633
3.000229083,1332.797895
2.990229083,1334.021616
2.980229083,1335.247508
2.970229083,1336.47559
2.960229083,1337.705877
2.950229083,1338.938387
2.940229083,1340.173138
2.930229083,1341.410145
2.920229083,1342.649425
2.910229083,1343.890996
2.900229083,1345.134873
2.890229083,1346.381075
2.880229083,1347.629617
2.870229083,1348.880516
2.860229083,1350.133789
2.850229083,1351.389453
2.840229083,1352.647523
2.830229083,1353.908017
2.820229083,1355.170951
2.810229083,1356.436341
2.800229083,1357.704204
2.790229083,1358.974557
2.780229083,1360.247415
2.770229083,1361.522795
2.760229083,1362.800713
2.750229083,1364.081185
2.740229083,1365.364228
2.730229083,1366.649858
2.720229083,1367.938091
2.710229083,1369.228943
2.700229083,1370.522429
2.690229083,1371.818567
2.680229083,1373.117373
2.670229083,1374.418861
2.660229083,1375.723048
2.650229083,1377.02995
2.640229083,1378.339582
2.630229083,1379.651961
2.620229083,1380.967103
2.610229083,1382.285022
2.600229083,1383.605735
2.590229083,1384.929257
2.580229083,1386.255604
2.570229083,1387.584791
2.560229083,1388.916834
2.550229083,1390.251749
2.540229083,1391.589551
2.530229083,1392.930255
2.520229083,1394.273877
2.510229083,1395.620431
2.500229083,1396.969935
2.490229083,1398.322401
2.480229083,1399.677847
2.470229083,1401.036286
2.460229083,1402.397735
2.450229083,1403.762207
2.440229083,1405.129719
2.430229083,1406.500286
2.420229083,1407.873921
2.410229083,1409.250641
2.400229083,1410.630459
2.390229083,1412.013392
2.380229083,1413.399453
2.370229083,1414.788658
2.360229083,1416.18102
2.350229083,1417.576556
2.340229083,1418.975279
2.330229083,1420.377205
2.320229083,1421.782347
2.310229083,1423.19072
2.300229083,1424.602338
2.290229083,1426.017217
2.280229083,1427.435371
2.270229083,1428.856813
2.260229083,1430.281558
2.250229083,1431.70962
2.240229083,1433.141015
2.230229083,1434.575754
2.220229083,1436.013854
2.210229083,1437.455328
2.200229083,1438.90019
2.190229083,1440.348453
2.180229083,1441.800133
2.170229083,1443.255242
2.160229083,1444.713796
2.150229083,1446.175806
2.140229083,1447.641289
2.130229083,1449.110256
2.120229083,1450.582722
2.110229083,1452.0587
2.100229083,1453.538204
2.090229083,1455.021248
2.080229083,1456.507845
2.070229083,1457.998008
2.060229083,1459.491752
2.050229083,1460.989088
2.040229083,1462.490031
2.030229083,1463.994594
2.020229083,1465.502791
2.010229083,1467.014633
2.000229083,1468.530135
1.990229083,1470.04931
1.980229083,1471.57217
1.970229083,1473.098729
1.960229083,1474.628999
1.950229083,1476.162994
1.940229083,1477.700726
1.930229083,1479.242209
1.920229083,1480.787454
1.910229083,1482.336475
1.900229083,1483.889284
1.890229083,1485.445895
1.880229083,1487.006319
1.870229083,1488.570568
1.860229083,1490.138657
1.850229083,1491.710596
1.840229083,1493.286399
1.830229083,1494.866078
1.820229083,1496.449644
1.810229083,1498.037111
1.800229083,1499.62849
1.790229083,1501.223794
1.780229083,1502.823034
1.770229083,1504.426223
1.760229083,1506.033373
1.750229083,1507.644496
1.740229083,1509.259603
1.730229083,1510.878707
1.720229083,1512.501818
1.710229083,1514.12895
1.700229083,1515.760114
1.690229083,1517.39532
1.680229083,1519.034582
1.670229083,1520.67791
1.660229083,1522.325317
1.650229083,1523.976812
1.640229083,1525.632409
1.630229083,1527.292117
1.620229083,1528.955949
1.610229083,1530.623916
1.600229083,1532.296029
1.590229083,1533.972299
1.580229083,1535.652737
1.570229083,1537.337354
1.560229083,1539.026161
1.550229083,1540.71917
1.540229083,1542.41639
1.530229083,1544.117833
1.520229083,1545.82351
1.510229083,1547.533431
1.500229083,1549.247608
1.490229083,1550.96605
1.480229083,1552.688768
1.470229083,1554.415773
1.460229083,1556.147075
1.450229083,1557.882684
1.440229083,1559.622612
1.430229083,1561.366868
1.420229083,1563.115463
1.410229083,1564.868406
1.400229083,1566.625708
1.390229083,1568.387379
1.380229083,1570.153429
1.370229083,1571.923868
1.360229083,1573.698706
1.350229083,1575.477953
1.340229083,1577.261618
1.330229083,1579.049712
1.320229083,1580.842244
1.310229083,1582.639224
1.300229083,1584.440661
1.290229083,1586.246565
1.280229083,1588.056945
1.270229083,1589.871811
1.260229083,1591.691173
1.250229083,1593.515038
1.240229083,1595.343418
1.230229083,1597.176321
1.220229083,1599.013756
1.210229083,1600.855732
1.200229083,1602.702258
1.190229083,1604.553344
1.180229083,1606.408998
1.170229083,1608.269229
1.160229083,1610.134046
1.150229083,1612.003458
1.140229083,1613.877473
1.130229083,1615.7561
1.120229083,1617.639347
1.110229083,1619.527224
1.100229083,1621.419739
1.090229083,1623.316899
1.080229083,1625.218714
1.070229083,1627.125192
1.060229083,1629.03634
1.050229083,1630.952168
1.040229083,1632.872683
1.030229083,1634.797893
1.020229083,1636.727807
1.010229083,1638.662432
1.000229083,1640.601776
0.990229083,1642.545847
0.980229083,1644.494652
0.970229083,1646.448201
0.960229083,1648.406499
0.950229083,1650.369555
0.940229083,1652.337377
0.930229083,1654.309971
0.920229083,1656.287345
0.910229083,1658.269507
0.900229083,1660.256463
0.890229083,1662.248222
0.880229083,1664.24479
0.870229083,1666.246174
0.860229083,1668.252381
0.850229083,1670.263419
0.840229083,1672.279294
0.830229083,1674.300013
0.820229083,1676.325584
0.810229083,1678.356012
0.800229083,1680.391304
0.790229083,1682.431467
0.780229083,1684.476508
0.770229083,1686.526433
0.760229083,1688.581248
0.750229083,1690.640961
0.740229083,1692.705576
0.730229083,1694.775101
0.720229083,1696.849542
0.710229083,1698.928904
0.700229083,1701.013194
0.690229083,1703.102418
0.680229083,1705.196582
0.670229083,1707.295691
0.660229083,1709.399752
0.650229083,1711.50877
0.640229083,1713.622751
0.630229083,1715.7417
0.620229083,1717.865623
0.610229083,1719.994526
0.600229083,1722.128414
0.590229083,1724.267291
0.580229083,1726.411165
0.570229083,1728.560039
0.560229083,1730.71392
0.550229083,1732.872811
0.540229083,1735.036719
0.530229083,1737.205647
0.520229083,1739.379602
0.510229083,1741.558587
0.500229083,1743.742608
0.490229083,1745.93167
0.480229083,1748.125776
0.470229083,1750.324932
0.460229083,1752.529142
0.450229083,1754.73841
0.440229083,1756.952742
0.430229083,1759.17214
0.420229083,1761.39661
0.410229083,1763.626156
0.400229083,1765.860781
0.390229083,1768.100491
0.380229083,1770.345288
0.370229083,1772.595176
0.360229083,1774.85016
0.350229083,1777.110244
0.340229083,1779.37543
0.330229083,1781.645723
0.320229083,1783.921127
0.310229083,1786.201644
0.300229083,1788.487278
0.290229083,1790.778033
0.280229083,1793.073912
0.270229083,1795.374918
0.260229083,1797.681054
0.250229083,1799.992323
0.240229083,1802.308729
0.230229083,1804.630274
0.220229083,1806.956962
0.210229083,1809.288794
0.200229083,1811.625774
0.190229083,1813.967905
0.180229083,1816.315189
0.170229083,1818.667629
0.160229083,1821.025226
0.150229083,1823.387985
0.140229083,1825.755906
0.130229083,1828.128992
0.120229083,1830.507246
0.110229083,1832.890669
0.100229083,1835.279263
0.090229083,1837.673031
0.080229083,1840.071975
0.070229083,1842.476095
0.060229083,1844.885395
0.050229083,1847.299876
0.040229083,1849.719538
0.030229083,1852.144385
0.020229083,1854.574417
0.010229083,1857.009636
0.000229083,1859.450044


==> figs/6pasenter.csv <==
Step,Value
0,1442.752687
0.01,1444.923013
0.02,1447.099528
0.03,1449.282234
0.04,1451.471136
0.05,1453.666238
0.06,1455.867541
0.07,1458.07505
0.08,1460.288767
0.09,1462.508696
0.1,1464.734839
0.11,1466.967201
0.12,1469.205783
0.13,1471.450588
0.14,1473.701618
0.15,1475.958878
0.16,1478.222369
0.17,1480.492093
0.18,1482.768053
0.19,1485.050252
0.2,1487.338691
0.21,1489.633373
0.22,1491.9343
0.23,1494.241474
0.24,1496.554896
0.25,1498.87457
0.26,1501.200496
0.27,1503.532676
0.28,1505.871111
0.29,1508.215805
0.3,1510.566757
0.31,1512.923969
0.32,1515.287443
0.33,1517.65718
0.34,1520.03318
0.35,1522.415446
0.36,1524.803978
0.37,1527.198777
0.38,1529.599844
0.39,1532.00718
0.4,1534.420785
0.41,1536.84066
0.42,1539.266805
0.43,1541.699221
0.44,1544.137909
0.45,1546.582869
0.46,1549.0341
0.47,1551.491603
0.48,1553.955378
0.49,1556.425425
0.5,1558.901745
0.51,1561.384336
0.52,1563.873198
0.53,1566.368331
0.54,1568.869736
0.55,1571.37741
0.56,1573.891354
0.57,1576.411567
0.58,1578.938048
0.59,1581.470796
0.6,1584.009811
0.61,1586.555091
0.62,1589.106636
0.63,1591.664443
0.64,1594.228513
0.65,1596.798843
0.66,1599.375432
0.67,1601.958279
0.68,1604.547382
0.69,1607.14274
0.7,1609.74435
0.71,1612.352211
0.72,1614.966321
0.73,1617.586678
0.74,1620.21328
0.75,1622.846125
0.76,1625.48521
0.77,1628.130533
0.78,1630.782093
0.79,1633.439885
0.8,1636.103908
0.81,1638.774159
0.82,1641.450635
0.83,1644.133334
0.84,1646.822253
0.85,1649.517387
0.86,1652.218736
0.87,1654.926294
0.88,1657.64006
0.89,1660.360029
0.9,1663.086198
0.91,1665.818564
0.92,1668.557124
0.93,1671.301873
0.94,1674.052807
0.95,1676.809923
0.96,1679.573217
0.97,1682.342685
0.98,1685.118323
0.99,1687.900127
1,1690.688091
1.01,1693.482213
1.02,1696.282487
1.03,1699.088909
1.04,1701.901474
1.05,1704.720177
1.06,1707.545015
1.07,1710.375981
1.08,1713.213072
1.09,1716.056281
1.1,1718.905604
1.11,1721.761035
1.12,1724.622569
1.13,1727.490202
1.14,1730.363926
1.15,1733.243737
1.16,1736.129629
1.17,1739.021597
1.18,1741.919633
1.19,1744.823734
1.2,1747.733891
1.21,1750.6501
1.22,1753.572354
1.23,1756.500647
1.24,1759.434972
1.25,1762.375324
1.26,1765.321695
1.27,1768.274079
1.28,1771.232468
1.29,1774.196857
1.3,1777.167239
1.31,1780.143606
1.32,1783.125951
1.33,1786.114268
1.34,1789.108548
1.35,1792.108785
1.36,1795.114971
1.37,1798.127099
1.38,1801.145161
1.39,1804.169149
1.4,1807.199056
1.41,1810.234874
1.42,1813.276594
1.43,1816.324209
1.44,1819.37771
1.45,1822.43709
1.46,1825.502339
1.47,1828.573451
1.48,1831.650415
1.49,1834.733224
1.5,1837.821869
1.51,1840.916341
1.52,1844.016631
1.53,1847.12273
1.54,1850.23463
1.55,1853.352321
1.56,1856.475793
1.57,1859.605039
1.58,1862.740047
1.59,1865.88081
1.6,1869.027317
1.61,1872.179558
1.62,1875.337524
1.63,1878.501205
1.64,1881.670591
1.65,1884.845672
1.66,1888.026438
1.67,1891.212879
1.68,1894.404985
1.69,1897.602744
1.7,1900.806147
1.71,1904.015184
1.72,1907.229842
1.73,1910.450113
1.74,1913.675985
1.75,1916.907446
1.76,1920.144487
1.77,1923.387095
1.78,1926.63526
1.79,1929.888971
1.8,1933.148216
1.81,1936.412984
1.82,1939.683262
1.83,1942.959041
1.84,1946.240307
1.85,1949.527049
1.86,1952.819256
1.87,1956.116914
1.88,1959.420013
1.89,1962.728539
1.9,1966.042482
1.91,1969.361827
1.92,1972.686564
1.93,1976.016679
1.94,1979.352159
1.95,1982.692993
1.96,1986.039167
1.97,1989.390668
1.98,1992.747484
1.99,1996.109601
2,1999.477007
2.01,2002.849687
2.02,2006.22763
2.03,2009.61082
2.04,2012.999245
2.05,2016.392891
2.06,2019.791745
2.07,2023.195793
2.08,2026.60502
2.09,2030.019413
2.1,2033.438958
2.11,2036.863641
2.12,2040.293448
2.13,2043.728363
2.14,2047.168373
2.15,2050.613464
2.16,2054.06362
2.17,2057.518827
2.18,2060.979071
2.19,2064.444336
2.2,2067.914608
2.21,2071.389871
2.22,2074.87011
2.23,2078.355311
2.24,2081.845458
2.25,2085.340535
2.26,2088.840527
2.27,2092.345418
2.28,2095.855194
2.29,2099.369837
2.3,2102.889333
2.31,2106.413665
2.32,2109.942818
2.33,2113.476775
2.34,2117.01552
2.35,2120.559037
2.36,2124.107309
2.37,2127.66032
2.38,2131.218054
2.39,2134.780494
2.4,2138.347623
2.41,2141.919424
2.42,2145.495881
2.43,2149.076976
2.44,2152.662693
2.45,2156.253014
2.46,2159.847922
2.47,2163.4474
2.48,2167.051431
2.49,2170.659996
2.5,2174.273078
2.51,2177.89066
2.52,2181.512724
2.53,2185.139251
2.54,2188.770225
2.55,2192.405627
2.56,2196.045438
2.57,2199.689642
2.58,2203.338218
2.59,2206.99115
2.6,2210.648418
2.61,2214.310004
2.62,2217.97589
2.63,2221.646056
2.64,2225.320484
2.65,2228.999155
2.66,2232.68205
2.67,2236.36915
2.68,2240.060435
2.69,2243.755887
2.7,2247.455486
2.71,2251.159213
2.72,2254.867048
2.73,2258.578971
2.74,2262.294964
2.75,2266.015006
2.76,2269.739077
2.77,2273.467157
2.78,2277.199227
2.79,2280.935266
2.8,2284.675255
2.81,2288.419172
2.82,2292.166997
2.83,2295.918711
2.84,2299.674292
2.85,2303.433719
2.86,2307.196973
2.87,2310.964032
2.88,2314.734876
2.89,2318.509484
2.9,2322.287833
2.91,2326.069904
2.92,2329.855676
2.93,2333.645126
2.94,2337.438233
2.95,2341.234977
2.96,2345.035335
2.97,2348.839285
2.98,2352.646807
2.99,2356.457878
3,2360.272477
3.01,2364.090581
3.02,2367.912168
3.03,2371.737217
3.04,2375.565704
3.05,2379.397609
3.06,2383.232907
3.07,2387.071578
3.08,2390.913598
3.09,2394.758944
3.1,2398.607595
3.11,2402.459526
3.12,2406.314716
3.13,2410.173141
3.14,2414.034779
3.15,2417.899605
3.16,2421.767598
3.17,2425.638733
3.18,2429.512987
3.19,2433.390337
3.2,2437.27076
3.21,2441.154231
3.22,2445.040727
3.23,2448.930224
3.24,2452.822698
3.25,2456.718126
3.26,2460.616483
3.27,2464.517746
3.28,2468.421889
3.29,2472.328889
3.3,2476.238722
3.31,2480.151362
3.32,2484.066786
3.33,2487.984969
3.34,2491.905887
3.35,2495.829513
3.36,2499.755825
3.37,2503.684796
3.38,2507.616402
3.39,2511.550618
3.4,2515.487418
3.41,2519.426778
3.42,2523.368672
3.43,2527.313074
3.44,2531.25996
3.45,2535.209303
3.46,2539.161079
3.47,2543.115261
3.48,2547.071824
3.49,2551.030742
3.5,2554.991988
3.51,2558.955538
3.52,2562.921364
3.53,2566.889441
3.54,2570.859743
3.55,2574.832243
3.56,2578.806915
3.57,2582.783732
3.58,2586.762668
3.59,2590.743696
3.6,2594.72679
3.61,2598.711923
3.62,2602.699067
3.63,2606.688197
3.64,2610.679285
3.65,2614.672304
3.66,2618.667228
3.67,2622.664027
3.68,2626.662677
3.69,2630.663149
3.7,2634.665415
3.71,2638.669449
3.72,2642.675223
3.73,2646.682708
3.74,2650.691878
3.75,2654.702705
3.76,2658.715161
3.77,2662.729217
3.78,2666.744846
3.79,2670.76202
3.8,2674.780711
3.81,2678.800891
3.82,2682.82253
3.83,2686.845602
3.84,2690.870077
3.85,2694.895927
3.86,2698.923123
3.87,2702.951637
3.88,2706.981441
3.89,2711.012505
3.9,2715.0448
3.91,2719.078299
3.92,2723.112971
3.93,2727.148787
3.94,2731.18572
3.95,2735.223739
3.96,2739.262815
3.97,2743.302919
3.98,2747.344022
3.99,2751.386094
4,2755.429106
4.01,2759.473028
4.02,2763.51783
4.03,2767.563484
4.04,2771.609959
4.05,2775.657225
4.06,2779.705252
4.07,2783.754011
4.08,2787.803472
4.09,2791.853605
4.1,2795.904378
4.11,2799.955763
4.12,2804.007729
4.13,2808.060246
4.14,2812.113283
4.15,2816.16681
4.16,2820.220797
4.17,2824.275213
4.18,2828.330027
4.19,2832.385208
4.2,2836.440727
4.21,2840.496552
4.22,2844.552653
4.23,2848.608998
4.24,2852.665556
4.25,2856.722297
4.26,2860.77919
4.27,2864.836204
4.28,2868.893307
4.29,2872.950468
4.3,2877.007655
4.31,2881.064839
4.32,2885.121986
4.33,2889.179067
4.34,2893.236049
4.35,2897.2929
4.36,2901.34959
4.37,2905.406087
4.38,2909.462358
4.39,2913.518373
4.4,2917.5741
4.41,2921.629506
4.42,2925.68456
4.43,2929.739229
4.44,2933.793483
4.45,2937.847289
4.46,2941.900615
4.47,2945.953428
4.48,2950.005698
4.49,2954.057391
4.5,2958.108475
4.51,2962.158919
4.52,2966.208689
4.53,2970.257754
4.54,2974.30608
4.55,2978.353637
4.56,2982.400391
4.57,2986.446309
4.58,2990.49136
4.59,2994.53551
4.6,2998.578727
4.61,3002.620979
4.62,3006.662232
4.63,3010.702455
4.64,3014.741613
4.65,3018.779675
4.66,3022.816608
4.67,3026.852379
4.68,3030.886955
4.69,3034.920302
4.7,3038.952389
4.71,3042.983182
4.72,3047.012649
4.73,3051.040755
4.74,3055.067469
4.75,3059.092757
4.76,3063.116586
4.77,3067.138923
4.78,3071.159734
4.79,3075.178988
4.8,3079.19665
4.81,3083.212687
4.82,3087.227066
4.83,3091.239755
4.84,3095.250719
4.85,3099.259925
4.86,3103.26734
4.87,3107.272932
4.88,3111.276665
4.89,3115.278508
4.9,3119.278428
4.91,3123.276389
4.92,3127.27236
4.93,3131.266307
4.94,3135.258196
4.95,3139.247995
4.96,3143.235669
4.97,3147.221186
4.98,3151.204512
4.99,3155.185613
5,3159.164457
5.01,3163.141011
5.02,3167.115239
5.03,3171.08711
5.04,3175.05659
5.05,3179.023645
5.06,3182.988243
5.07,3186.950349
5.08,3190.909931
5.09,3194.866955
5.1,3198.821388
5.11,3202.773197
5.12,3206.722348
5.13,3210.668808
5.14,3214.612544
5.15,3218.553523
5.16,3222.491711
5.17,3226.427075
5.18,3230.359582
5.19,3234.289199
5.2,3238.215893
5.21,3242.139631
5.22,3246.060379
5.23,3249.978105
5.24,3253.892776
5.25,3257.804358
5.26,3261.712819
5.27,3265.618126
5.28,3269.520246
5.29,3273.419146
5.3,3277.314794
5.31,3281.207156
5.32,3285.0962
5.33,3288.981894
5.34,3292.864205
5.35,3296.743099
5.36,3300.618546
5.37,3304.490512
5.38,3308.358965
5.39,3312.223872
5.4,3316.085202
5.41,3319.942922
5.42,3323.797
5.43,3327.647404
5.44,3331.494102
5.45,3335.337061
5.46,3339.176251
5.47,3343.011639
5.48,3346.843194
5.49,3350.670884
5.5,3354.494677
5.51,3358.314542
5.52,3362.130447
5.53,3365.942361
5.54,3369.750254
5.55,3373.554093
5.56,3377.353847
5.57,3381.149486
5.58,3384.940979
5.59,3388.728295
5.6,3392.511403
5.61,3396.290273
5.62,3400.064874
5.63,3403.835176
5.64,3407.601149
5.65,3411.362762
5.66,3415.119985
5.67,3418.872789
5.68,3422.621144
5.69,3426.36502
5.7,3430.104387
5.71,3433.839216
5.72,3437.569477
5.73,3441.295142
5.74,3445.016182
5.75,3448.732567
5.76,3452.444268
5.77,3456.151258
5.78,3459.853507
5.79,3463.550988
5.8,3467.243671
5.81,3470.93153
5.82,3474.614536
5.83,3478.29266
5.84,3481.965877
5.85,3485.634158
5.86,3489.297476
5.87,3492.955804
5.88,3496.609115
5.89,3500.257382
5.9,3503.900579
5.91,3507.53868
5.92,3511.171657
5.93,3514.799485
5.94,3518.422139
5.95,3522.039592
5.96,3525.65182
5.97,3529.258796
5.98,3532.860496
5.99,3536.456894
6,3540.047967
6.01,3543.63369
6.02,3547.214038
6.03,3550.788988
6.04,3554.358515
6.05,3557.922597
6.06,3561.481209
6.07,3565.034329
6.08,3568.581933
6.09,3572.123999
6.1,3575.660505
6.11,3579.191428
6.12,3582.716746
6.13,3586.236437
6.14,3589.750481
6.15,3593.258856
6.16,3596.76154
6.17,3600.258513
6.18,3603.749755
6.19,3607.235245
6.2,3610.714964
6.21,3614.188892
6.22,3617.657009
6.23,3621.119296
6.24,3624.575734
6.25,3628.026305
6.26,3631.470991
6.27,3634.909773
6.28,3638.342634
6.29,3641.769556
6.3,3645.190522
6.31,3648.605516
6.32,3652.01452
6.33,3655.417519
6.34,3658.814496
6.35,3662.205436
6.36,3665.590324
6.37,3668.969145
6.38,3672.341883
6.39,3675.708526
6.4,3679.069057
6.41,3682.423464
6.42,3685.771734
6.43,3689.113853
6.44,3692.449809
6.45,3695.779588
6.46,3699.10318
6.47,3702.420572
6.48,3705.731753
6.49,3709.036712
6.5,3712.335437
6.51,3715.62792
6.52,3718.914149
6.53,3722.194115
6.54,3725.467809
6.55,3728.735221
6.56,3731.996343
6.57,3735.251167
6.58,3738.499685
6.59,3741.741889
6.6,3744.977772
6.61,3748.207327
6.62,3751.430548
6.63,3754.647428
6.64,3757.857962
6.65,3761.062144
6.66,3764.259969
6.67,3767.451433
6.68,3770.636531
6.69,3773.815258
6.7,3776.987612
6.71,3780.15359
6.72,3783.313187
6.73,3786.466402
6.74,3789.613233
6.75,3792.753677
6.76,3795.887733
6.77,3799.0154
6.78,3802.136677
6.79,3805.251563
6.8,3808.36006
6.81,3811.462165
6.82,3814.557881
6.83,3817.647208
6.84,3820.730148
6.85,3823.806701
6.86,3826.87687
6.87,3829.940657
6.88,3832.998064
6.89,3836.049095
6.9,3839.093752
6.91,3842.13204
6.92,3845.16396
6.93,3848.189519
6.94,3851.208719
6.95,3854.221566
6.96,3857.228065
6.97,3860.22822
6.98,3863.222038
6.99,3866.209523
7,3869.190681
7.01,3872.16552
7.02,3875.134045
7.03,3878.096262
7.04,3881.052179
7.05,3884.001803
7.06,3886.94514
7.07,3889.882199
7.08,3892.812987
7.09,3895.737511
7.1,3898.65578
7.11,3901.567801
7.12,3904.473583
7.13,3907.373134
7.14,3910.266463
7.15,3913.153577
7.16,3916.034485
7.17,3918.909197
7.18,3921.777721
7.19,3924.640065
7.2,3927.496238
7.21,3930.346249
7.22,3933.190107
7.23,3936.02782
7.24,3938.859397
7.25,3941.684848
7.26,3944.504179
7.27,3947.3174
7.28,3950.124519
7.29,3952.925545
7.3,3955.720485
7.31,3958.509347
7.32,3961.292139
7.33,3964.068868
7.34,3966.839543
7.35,3969.604169
7.36,3972.362754
7.37,3975.115304
7.38,3977.861825
7.39,3980.602323
7.4,3983.336803
7.41,3986.065272
7.42,3988.787733
7.43,3991.50419
7.44,3994.214648
7.45,3996.91911
7.46,3999.617578
7.47,4002.310056
7.48,4004.996545
7.49,4007.677045
7.5,4010.351559
7.51,4013.020085
7.52,4015.682624
7.53,4018.339173
7.54,4020.989732
7.55,4023.634297
7.56,4026.272864
7.57,4028.905431
7.58,4031.53199
7.59,4034.152538
7.6,4036.767067
7.61,4039.375569
7.62,4041.978037
7.63,4044.57446
7.64,4047.164829
7.65,4049.749133
7.66,4052.327358
7.67,4054.899492
7.68,4057.46552
7.69,4060.025427
7.7,4062.579196
7.71,4065.126811
7.72,4067.668251
7.73,4070.203498
7.74,4072.73253
7.75,4075.255324
7.76,4077.771858
7.77,4080.282107
7.78,4082.786045
7.79,4085.283643
7.8,4087.774875
7.81,4090.25971
7.82,4092.738116
7.83,4095.210063
7.84,4097.675514
7.85,4100.134436
7.86,4102.586792
7.87,4105.032544
7.88,4107.471652
7.89,4109.904076
7.9,4112.329774
7.91,4114.748702
7.92,4117.160816
7.93,4119.566069
7.94,4121.964413
7.95,4124.355799
7.96,4126.740177
7.97,4129.117495
7.98,4131.4877
7.99,4133.850737
8,4136.206551
8.01,4138.555083
8.02,4140.896275
8.03,4143.230067
8.04,4145.556399
8.05,4147.875207
8.06,4150.186428
8.07,4152.489997
8.08,4154.785848
8.09,4157.073913
8.1,4159.354125
8.11,4161.626413
8.12,4163.890707
8.13,4166.146936
8.14,4168.395028
8.15,4170.634908
8.16,4172.866503
8.17,4175.089738
8.18,4177.304536
8.19,4179.510822
8.2,4181.708518
8.21,4183.897547
8.22,4186.07783
8.23,4188.249289
8.24,4190.411845
8.25,4192.565419
8.26,4194.70993
8.27,4196.8453
8.28,4198.971448
8.29,4201.088295
8.3,4203.195761
8.31,4205.293767
8.32,4207.382235
8.33,4209.461084
8.34,4211.530236
8.35,4213.589615
8.36,4215.639143
8.37,4217.678743
8.38,4219.708341
8.39,4221.727862
8.4,4223.737232
8.41,4225.736379
8.42,4227.725233
8.43,4229.703724
8.44,4231.671784
8.45,4233.629347
8.46,4235.576348
8.47,4237.512724
8.48,4239.438415
8.49,4241.353362
8.5,4243.257509
8.51,4245.150801
8.52,4247.033187
8.53,4248.904617
8.54,4250.765045
8.55,4252.614428
8.56,4254.452723
8.57,4256.279894
8.58,4258.095905
8.59,4259.900725
8.6,4261.694326
8.61,4263.476681
8.62,4265.247771
8.63,4267.007576
8.64,4268.756082
8.65,4270.49328
8.66,4272.219161
8.67,4273.933723
8.68,4275.636966
8.69,4277.328897
8.7,4279.009524
8.71,4280.678859
8.72,4282.33692
8.73,4283.983728
8.74,4285.619309
8.75,4287.243693
8.76,4288.856912
8.77,4290.459006
8.78,4292.050016
8.79,4293.629987
8.8,4295.198971
8.81,4296.757022
8.82,4298.304197
8.83,4299.840559
8.84,4301.366172
8.85,4302.881107
8.86,4304.385435
8.87,4305.879233
8.88,4307.362579
8.89,4308.835556
8.9,4310.298248
8.91,4311.750742
8.92,4313.193128
8.93,4314.625496
8.94,4316.047941
8.95,4317.460556
8.96,4318.863438
8.97,4320.25668
8.98,4321.640382
8.99,4323.014637
9,4324.379542
9.01,4325.735192
9.02,4327.081679
9.03,4328.419094
9.04,4329.747526
9.05,4331.067059
9.06,4332.377775
9.07,4333.679749
9.08,4334.973055
9.09,4336.257757
9.1,4337.533914
9.11,4338.801579
9.12,4340.060794
9.13,4341.311595
9.14,4342.554005
9.15,4343.788039
9.16,4345.013699
9.17,4346.230974
9.18,4347.439841
9.19,4348.64026
9.2,4349.832177
9.21,4351.01552
9.22,4352.1902
9.23,4353.356109
9.24,4354.513117
9.25,4355.661074
9.26,4356.799807
9.27,4357.92912
9.28,4359.048788
9.29,4360.158565
9.3,4361.258172
9.31,4362.347303
9.32,4363.425621
9.33,4364.492759
9.34,4365.548313
9.35,4366.591846
9.36,4367.622884
9.37,4368.640918
9.38,4369.645397
9.39,4370.63573
9.4,4371.611285
9.41,4372.571387
9.42,4373.515314
9.43,4374.442301
9.44,4375.351534
9.45,4376.242151
9.46,4377.113238
9.47,4377.963833
9.48,4378.792918
9.49,4379.599424
9.5,4380.382226
9.51,4381.140144
9.52,4381.871938
9.53,4382.576314
9.54,4383.251917
9.55,4383.897332
9.56,4384.511085
9.57,4385.091641
9.58,4385.6374
9.59,4386.146704
9.6,4386.61783
9.61,4387.048992
9.62,4387.438343
9.63,4387.783969
9.64,4388.083896
9.65,4388.336086
9.66,4388.538437
9.67,4388.688787
9.68,4388.784909
9.69,4388.824518
9.7,4388.805265
9.71,4388.724745
9.72,4388.580491
9.73,4388.369981
9.74,4388.090637
9.75,4387.739824
9.76,4387.314857
9.77,4386.812997
9.78,4386.23146
9.79,4385.567409
9.8,4384.817967
9.81,4383.98021
9.82,4383.051179
9.83,4382.027871
9.84,4380.907253
9.85,4379.686258
9.86,4378.361788
9.87,4376.930723
9.88,4375.389915
9.89,4373.736202
9.9,4371.9664
9.91,4370.077316
9.92,4368.065746
9.93,4365.928482
9.94,4363.662313
9.95,4361.264029


==> figs/6pasexit.csv <==
Step,Value
9.94847904,312.8328716
9.93847904,318.284972
9.92847904,323.6138367
9.91847904,328.8225292
9.90847904,333.9141178
9.89847904,338.8916719
9.88847904,343.7582585
9.87847904,348.5169382
9.86847904,353.1707621
9.85847904,357.722768
9.84847904,362.1759772
9.83847904,366.533391
9.82847904,370.797988
9.81847904,374.9727203
9.80847904,379.0605112
9.79847904,383.0642519
9.78847904,386.9867991
9.77847904,390.8309722
9.76847904,394.5995508
9.75847904,398.2952726
9.74847904,401.9208309
9.73847904,405.4788729
9.72847904,408.9719973
9.71847904,412.4027528
9.70847904,415.7736365
9.69847904,419.0870922
9.68847904,422.3455092
9.67847904,425.551221
9.66847904,428.706504
9.65847904,431.8135769
9.64847904,434.8745998
9.63847904,437.8916732
9.62847904,440.8668378
9.61847904,443.8020738
9.60847904,446.6993008
9.59847904,449.5603775
9.58847904,452.3871017
9.57847904,455.1812101
9.56847904,457.9443789
9.55847904,460.6782234
9.54847904,463.384299
9.53847904,466.0641013
9.52847904,468.7190667
9.51847904,471.3505729
9.50847904,473.95994
9.49847904,476.5484307
9.48847904,479.1172515
9.47847904,481.6675538
9.46847904,484.2004342
9.45847904,486.7169365
9.44847904,489.2180517
9.43847904,491.70472
9.42847904,494.1778317
9.41847904,496.6382281
9.40847904,499.0867033
9.39847904,501.5240049
9.38847904,503.9508358
9.37847904,506.3678551
9.36847904,508.7756797
9.35847904,511.1748858
9.34847904,513.5660097
9.33847904,515.9495496
9.32847904,518.3259671
9.31847904,520.6956879
9.30847904,523.0591041
9.29847904,525.4165747
9.28847904,527.7684273
9.27847904,530.1149598
9.26847904,532.4564409
9.25847904,534.7931122
9.24847904,537.125189
9.23847904,539.4528619
9.22847904,541.7762978
9.21847904,544.095641
9.20847904,546.4110151
9.19847904,548.7225232
9.18847904,551.0302498
9.17847904,553.3342617
9.16847904,555.6346089
9.15847904,557.9313259
9.14847904,560.2244327
9.13847904,562.5139358
9.12847904,564.799829
9.11847904,567.0820946
9.10847904,569.3607042
9.09847904,571.6356195
9.08847904,573.9067933
9.07847904,576.1741702
9.06847904,578.4376875
9.05847904,580.6972758
9.04847904,582.9528599
9.03847904,585.2043593
9.02847904,587.4516891
9.01847904,589.6947603
9.00847904,591.933481
8.99847904,594.1677561
8.98847904,596.3974886
8.97847904,598.6225798
8.96847904,600.8429298
8.95847904,603.0584381
8.94847904,605.2690037
8.93847904,607.4745261
8.92847904,609.674905
8.91847904,611.8700411
8.90847904,614.0598364
8.89847904,616.2441945
8.88847904,618.4230206
8.87847904,620.5962222
8.86847904,622.7637091
8.85847904,624.9253937
8.84847904,627.0811913
8.83847904,629.23102
8.82847904,631.3748012
8.81847904,633.5124596
8.80847904,635.6439233
8.79847904,637.7691241
8.78847904,639.8879974
8.77847904,642.0004825
8.76847904,644.1065223
8.75847904,646.206064
8.74847904,648.2990585
8.73847904,650.3854609
8.72847904,652.4652302
8.71847904,654.5383295
8.70847904,656.604726
8.69847904,658.6643912
8.68847904,660.7173002
8.67847904,662.7634325
8.66847904,664.8027714
8.65847904,666.8353044
8.64847904,668.8610227
8.63847904,670.8799215
8.62847904,672.8919997
8.61847904,674.8972601
8.60847904,676.8957091
8.59847904,678.8873566
8.58847904,680.8722163
8.57847904,682.8503051
8.56847904,684.8216433
8.55847904,686.7862545
8.54847904,688.7441656
8.53847904,690.6954062
8.52847904,692.6400093
8.51847904,694.5780104
8.50847904,696.5094481
8.49847904,698.4343633
8.48847904,700.3527998
8.47847904,702.2648035
8.46847904,704.170423
8.45847904,706.0697087
8.44847904,707.9627135
8.43847904,709.849492
8.42847904,711.7301009
8.41847904,713.6045986
8.40847904,715.4730451
8.39847904,717.335502
8.38847904,719.1920324
8.37847904,721.0427008
8.36847904,722.8875727
8.35847904,724.7267149
8.34847904,726.5601953
8.33847904,728.3880826
8.32847904,730.2104462
8.31847904,732.0273565
8.30847904,733.8388844
8.29847904,735.6451014
8.28847904,737.4460792
8.27847904,739.24189
8.26847904,741.0326065
8.25847904,742.8183012
8.24847904,744.5990468
8.23847904,746.3749161
8.22847904,748.1459817
8.21847904,749.9123162
8.20847904,751.6739918
8.19847904,753.4310805
8.18847904,755.1836539
8.17847904,756.9317832
8.16847904,758.675539
8.15847904,760.4149914
8.14847904,762.1502099
8.13847904,763.8812634
8.12847904,765.6082197
8.11847904,767.3311462
8.10847904,769.0501094
8.09847904,770.7651746
8.08847904,772.4764066
8.07847904,774.1838689
8.06847904,775.8876242
8.05847904,777.5877339
8.04847904,779.2842586
8.03847904,780.9772575
8.02847904,782.6667889
8.01847904,784.3529098
8.00847904,786.0356759
7.99847904,787.7151418
7.98847904,789.3913608
7.97847904,791.064385
7.96847904,792.734265
7.95847904,794.4010504
7.94847904,796.0647893
7.93847904,797.7255284
7.92847904,799.3833132
7.91847904,801.0381878
7.90847904,802.690195
7.89847904,804.339376
7.88847904,805.9857709
7.87847904,807.6294185
7.86847904,809.2703559
7.85847904,810.9086191
7.84847904,812.5442426
7.83847904,814.1772597
7.82847904,815.8077022
7.81847904,817.4356006
7.80847904,819.0609841
7.79847904,820.6838806
7.78847904,822.3043165
7.77847904,823.9223172
7.76847904,825.5379066
7.75847904,827.1511073
7.74847904,828.7619407
7.73847904,830.3704271
7.72847904,831.9765853
7.71847904,833.5804331
7.70847904,835.181987
7.69847904,836.7812623
7.68847904,838.3782732
7.67847904,839.9730328
7.66847904,841.565553
7.65847904,843.1558446
7.64847904,844.7439174
7.63847904,846.3297801
7.62847904,847.9134404
7.61847904,849.4949049
7.60847904,851.0741793
7.59847904,852.6512684
7.58847904,854.2261759
7.57847904,855.7989046
7.56847904,857.3694565
7.55847904,858.9378328
7.54847904,860.5040336
7.53847904,862.0680584
7.52847904,863.6299058
7.51847904,865.1895737
7.50847904,866.7470591
7.49847904,868.3023585
7.48847904,869.8554676
7.47847904,871.4063813
7.46847904,872.9550939
7.45847904,874.5015993
7.44847904,876.0458905
7.43847904,877.58796
7.42847904,879.1277999
7.41847904,880.6654015
7.40847904,882.2007558
7.39847904,883.7338531
7.38847904,885.2646836
7.37847904,886.7932367
7.36847904,888.3195014
7.35847904,889.8434665
7.34847904,891.3651203
7.33847904,892.8844508
7.32847904,894.4014455
7.31847904,895.9160918
7.30847904,897.4283767
7.29847904,898.9382868
7.28847904,900.4458087
7.27847904,901.9509286
7.26847904,903.4536324
7.25847904,904.953906
7.24847904,906.4517351
7.23847904,907.947105
7.22847904,909.4400011
7.21847904,910.9304086
7.20847904,912.4183124
7.19847904,913.9036977
7.18847904,915.3865492
7.17847904,916.8668519
7.16847904,918.3445904
7.15847904,919.8197495
7.14847904,921.2923139
7.13847904,922.7622683
7.12847904,924.2295975
7.11847904,925.6942861
7.10847904,927.156319
7.09847904,928.615681
7.08847904,930.0723568
7.07847904,931.5263315
7.06847904,932.9775902
7.05847904,934.4261178
7.04847904,935.8718997
7.03847904,937.3149211
7.02847904,938.7551676
7.01847904,940.1926248
7.00847904,941.6272783
6.99847904,943.0591142
6.98847904,944.4881184
6.97847904,945.9142771
6.96847904,947.3375769
6.95847904,948.7580044
6.94847904,950.1755462
6.93847904,951.5901895
6.92847904,953.0019214
6.91847904,954.4107293
6.90847904,955.816601
6.89847904,957.2195244
6.88847904,958.6194874
6.87847904,960.0164786
6.86847904,961.4104865
6.85847904,962.8014999
6.84847904,964.1895081
6.83847904,965.5745004
6.82847904,966.9564664
6.81847904,968.335396
6.80847904,969.7112796
6.79847904,971.0841074
6.78847904,972.4538704
6.77847904,973.8205595
6.76847904,975.1841661
6.75847904,976.5446818
6.74847904,977.9020984
6.73847904,979.2564084
6.72847904,980.607604
6.71847904,981.9556782
6.70847904,983.3006241
6.69847904,984.6424351
6.68847904,985.9811048
6.67847904,987.3166275
6.66847904,988.6489973
6.65847904,989.9782089
6.64847904,991.3042574
6.63847904,992.627138
6.62847904,993.9468462
6.61847904,995.263378
6.60847904,996.5767295
6.59847904,997.8868974
6.58847904,999.1938784
6.57847904,1000.49767
6.56847904,1001.798269
6.55847904,1003.095673
6.54847904,1004.389882
6.53847904,1005.680892
6.52847904,1006.968703
6.51847904,1008.253314
6.50847904,1009.534724
6.49847904,1010.812932
6.48847904,1012.08794
6.47847904,1013.359746
6.46847904,1014.628352
6.45847904,1015.893758
6.44847904,1017.155965
6.43847904,1018.414976
6.42847904,1019.670792
6.41847904,1020.923414
6.40847904,1022.172846
6.39847904,1023.419089
6.38847904,1024.662147
6.37847904,1025.902024
6.36847904,1027.138722
6.35847904,1028.372245
6.34847904,1029.602598
6.33847904,1030.829785
6.32847904,1032.053811
6.31847904,1033.27468
6.30847904,1034.492399
6.29847904,1035.706971
6.28847904,1036.918404
6.27847904,1038.126703
6.26847904,1039.331874
6.25847904,1040.533925
6.24847904,1041.732862
6.23847904,1042.928692
6.22847904,1044.121422
6.21847904,1045.31106
6.20847904,1046.497615
6.19847904,1047.681094
6.18847904,1048.861505
6.17847904,1050.038858
6.16847904,1051.213161
6.15847904,1052.384423
6.14847904,1053.552654
6.13847904,1054.717864
6.12847904,1055.880061
6.11847904,1057.039257
6.10847904,1058.195461
6.09847904,1059.348685
6.08847904,1060.498938
6.07847904,1061.646233
6.06847904,1062.790579
6.05847904,1063.931989
6.04847904,1065.070474
6.03847904,1066.206047
6.02847904,1067.338718
6.01847904,1068.468502
6.00847904,1069.595409
5.99847904,1070.719452
5.98847904,1071.840645
5.97847904,1072.959001
5.96847904,1074.074533
5.95847904,1075.187255
5.94847904,1076.297179
5.93847904,1077.40432
5.92847904,1078.508693
5.91847904,1079.61031
5.90847904,1080.709187
5.89847904,1081.805339
5.88847904,1082.89878
5.87847904,1083.989524
5.86847904,1085.077588
5.85847904,1086.162986
5.84847904,1087.245733
5.83847904,1088.325846
5.82847904,1089.403341
5.81847904,1090.478232
5.80847904,1091.550537
5.79847904,1092.620271
5.78847904,1093.687451
5.77847904,1094.752094
5.76847904,1095.814216
5.75847904,1096.873833
5.74847904,1097.930964
5.73847904,1098.985624
5.72847904,1100.037833
5.71847904,1101.087605
5.70847904,1102.13496
5.69847904,1103.179916
5.68847904,1104.222488
5.67847904,1105.262697
5.66847904,1106.30056
5.65847904,1107.336094
5.64847904,1108.369319
5.63847904,1109.400252
5.62847904,1110.428913
5.61847904,1111.455319
5.60847904,1112.479491
5.59847904,1113.501446
5.58847904,1114.521203
5.57847904,1115.538782
5.56847904,1116.554203
5.55847904,1117.567483
5.54847904,1118.578643
5.53847904,1119.587703
5.52847904,1120.594681
5.51847904,1121.599598
5.50847904,1122.602473
5.49847904,1123.603326
5.48847904,1124.602178
5.47847904,1125.599048
5.46847904,1126.593957
5.45847904,1127.586925
5.44847904,1128.577972
5.43847904,1129.567119
5.42847904,1130.554386
5.41847904,1131.539793
5.40847904,1132.523363
5.39847904,1133.505114
5.38847904,1134.485069
5.37847904,1135.463248
5.36847904,1136.439672
5.35847904,1137.414362
5.34847904,1138.387339
5.33847904,1139.358625
5.32847904,1140.32824
5.31847904,1141.296206
5.30847904,1142.262545
5.29847904,1143.227278
5.28847904,1144.190426
5.27847904,1145.152011
5.26847904,1146.112055
5.25847904,1147.070579
5.24847904,1148.027605
5.23847904,1148.983155
5.22847904,1149.937251
5.21847904,1150.889915
5.20847904,1151.841168
5.19847904,1152.791033
5.18847904,1153.739531
5.17847904,1154.686686
5.16847904,1155.632518
5.15847904,1156.577051
5.14847904,1157.520306
5.13847904,1158.462306
5.12847904,1159.403073
5.11847904,1160.342629
5.10847904,1161.280997
5.09847904,1162.218199
5.08847904,1163.154258
5.07847904,1164.089197
5.06847904,1165.023037
5.05847904,1165.955802
5.04847904,1166.887514
5.03847904,1167.818195
5.02847904,1168.747869
5.01847904,1169.676558
5.00847904,1170.604285
4.99847904,1171.531072
4.98847904,1172.456943
4.97847904,1173.38192
4.96847904,1174.306027
4.95847904,1175.229285
4.94847904,1176.151718
4.93847904,1177.073349
4.92847904,1177.994201
4.91847904,1178.914296
4.90847904,1179.833658
4.89847904,1180.75231
4.88847904,1181.670274
4.87847904,1182.587574
4.86847904,1183.504233
4.85847904,1184.420274
4.84847904,1185.33572
4.83847904,1186.250594
4.82847904,1187.164919
4.81847904,1188.078718
4.80847904,1188.992015
4.79847904,1189.904833
4.78847904,1190.817194
4.77847904,1191.729122
4.76847904,1192.64064
4.75847904,1193.551772
4.74847904,1194.46254
4.73847904,1195.372968
4.72847904,1196.283078
4.71847904,1197.192895
4.70847904,1198.102442
4.69847904,1199.01174
4.68847904,1199.920815
4.67847904,1200.829689
4.66847904,1201.738385
4.65847904,1202.646927
4.64847904,1203.555337
4.63847904,1204.46364
4.62847904,1205.371858
4.61847904,1206.280014
4.60847904,1207.188133
4.59847904,1208.096236
4.58847904,1209.004348
4.57847904,1209.912491
4.56847904,1210.820689
4.55847904,1211.728965
4.54847904,1212.637342
4.53847904,1213.545844
4.52847904,1214.454494
4.51847904,1215.363315
4.50847904,1216.272329
4.49847904,1217.181562
4.48847904,1218.091034
4.47847904,1219.000771
4.46847904,1219.910795
4.45847904,1220.821128
4.44847904,1221.731796
4.43847904,1222.64282
4.42847904,1223.554223
4.41847904,1224.46603
4.40847904,1225.378262
4.39847904,1226.290944
4.38847904,1227.204097
4.37847904,1228.117747
4.36847904,1229.031915
4.35847904,1229.946624
4.34847904,1230.861898
4.33847904,1231.77776
4.32847904,1232.694233
4.31847904,1233.611339
4.30847904,1234.529103
4.29847904,1235.447546
4.28847904,1236.366692
4.27847904,1237.286564
4.26847904,1238.207186
4.25847904,1239.128578
4.24847904,1240.050766
4.23847904,1240.973772
4.22847904,1241.897618
4.21847904,1242.822328
4.20847904,1243.747924
4.19847904,1244.67443
4.18847904,1245.601867
4.17847904,1246.53026
4.16847904,1247.459631
4.15847904,1248.390002
4.14847904,1249.321397
4.13847904,1250.253838
4.12847904,1251.187347
4.11847904,1252.121949
4.10847904,1253.057665
4.09847904,1253.994518
4.08847904,1254.932531
4.07847904,1255.871726
4.06847904,1256.812127
4.05847904,1257.753755
4.04847904,1258.696633
4.03847904,1259.640784
4.02847904,1260.586231
4.01847904,1261.532995
4.00847904,1262.481101
3.99847904,1263.430569
3.98847904,1264.381422
3.97847904,1265.333684
3.96847904,1266.287376
3.95847904,1267.24252
3.94847904,1268.19914
3.93847904,1269.157257
3.92847904,1270.116895
3.91847904,1271.078074
3.90847904,1272.040818
3.89847904,1273.005148
3.88847904,1273.971088
3.87847904,1274.938659
3.86847904,1275.907883
3.85847904,1276.878783
3.84847904,1277.851381
3.83847904,1278.825699
3.82847904,1279.801759
3.81847904,1280.779583
3.80847904,1281.759193
3.79847904,1282.740612
3.78847904,1283.72386
3.77847904,1284.708962
3.76847904,1285.695937
3.75847904,1286.684808
3.74847904,1287.675598
3.73847904,1288.668328
3.72847904,1289.663019
3.71847904,1290.659695
3.70847904,1291.658375
3.69847904,1292.659084
3.68847904,1293.661841
3.67847904,1294.666669
3.66847904,1295.67359
3.65847904,1296.682624
3.64847904,1297.693795
3.63847904,1298.707124
3.62847904,1299.722631
3.61847904,1300.740339
3.60847904,1301.76027
3.59847904,1302.782444
3.58847904,1303.806884
3.57847904,1304.833611
3.56847904,1305.862645
3.55847904,1306.89401
3.54847904,1307.927725
3.53847904,1308.963813
3.52847904,1310.002295
3.51847904,1311.043192
3.50847904,1312.086525
3.49847904,1313.132316
3.48847904,1314.180586
3.47847904,1315.231355
3.46847904,1316.284646
3.45847904,1317.34048
3.44847904,1318.398877
3.43847904,1319.459858
3.42847904,1320.523445
3.41847904,1321.589659
3.40847904,1322.65852
3.39847904,1323.73005
3.38847904,1324.80427
3.37847904,1325.8812
3.36847904,1326.960862
3.35847904,1328.043275
3.34847904,1329.128462
3.33847904,1330.216443
3.32847904,1331.307238
3.31847904,1332.400869
3.30847904,1333.497356
3.29847904,1334.59672
3.28847904,1335.698981
3.27847904,1336.80416
3.26847904,1337.912277
3.25847904,1339.023354
3.24847904,1340.137411
3.23847904,1341.254467
3.22847904,1342.374545
3.21847904,1343.497664
3.20847904,1344.623844
3.19847904,1345.753106
3.18847904,1346.88547
3.17847904,1348.020957
3.16847904,1349.159587
3.15847904,1350.30138
3.14847904,1351.446356
3.13847904,1352.594536
3.12847904,1353.745939
3.11847904,1354.900586
3.10847904,1356.058498
3.09847904,1357.219693
3.08847904,1358.384192
3.07847904,1359.552016
3.06847904,1360.723183
3.05847904,1361.897714
3.04847904,1363.075629
3.03847904,1364.256948
3.02847904,1365.441691
3.01847904,1366.629876
3.00847904,1367.821526
2.99847904,1369.016658
2.98847904,1370.215292
2.97847904,1371.417449
2.96847904,1372.623148
2.95847904,1373.832409
2.94847904,1375.045251
2.93847904,1376.261693
2.92847904,1377.481756
2.91847904,1378.705459
2.90847904,1379.93282
2.89847904,1381.163861
2.88847904,1382.398599
2.87847904,1383.637055
2.86847904,1384.879248
2.85847904,1386.125197
2.84847904,1387.37492
2.83847904,1388.628439
2.82847904,1389.885771
2.81847904,1391.146936
2.80847904,1392.411952
2.79847904,1393.68084
2.78847904,1394.953618
2.77847904,1396.230305
2.76847904,1397.51092
2.75847904,1398.795483
2.74847904,1400.084011
2.73847904,1401.376524
2.72847904,1402.67304
2.71847904,1403.973579
2.70847904,1405.27816
2.69847904,1406.5868
2.68847904,1407.899519
2.67847904,1409.216336
2.66847904,1410.537268
2.65847904,1411.862336
2.64847904,1413.191556
2.63847904,1414.524948
2.62847904,1415.862531
2.61847904,1417.204322
2.60847904,1418.55034
2.59847904,1419.900603
2.58847904,1421.255131
2.57847904,1422.61394
2.56847904,1423.97705
2.55847904,1425.344479
2.54847904,1426.716245
2.53847904,1428.092365
2.52847904,1429.472859
2.51847904,1430.857744
2.50847904,1432.247039
2.49847904,1433.640761
2.48847904,1435.038928
2.47847904,1436.441558
2.46847904,1437.84867
2.45847904,1439.260281
2.44847904,1440.676408
2.43847904,1442.097071
2.42847904,1443.522285
2.41847904,1444.95207
2.40847904,1446.386443
2.39847904,1447.825422
2.38847904,1449.269023
2.37847904,1450.717265
2.36847904,1452.170166
2.35847904,1453.627742
2.34847904,1455.090011
2.33847904,1456.556991
2.32847904,1458.028699
2.31847904,1459.505152
2.30847904,1460.986367
2.29847904,1462.472363
2.28847904,1463.963155
2.27847904,1465.458762
2.26847904,1466.9592
2.25847904,1468.464486
2.24847904,1469.974638
2.23847904,1471.489673
2.22847904,1473.009607
2.21847904,1474.534458
2.20847904,1476.064241
2.19847904,1477.598975
2.18847904,1479.138676
2.17847904,1480.683361
2.16847904,1482.233047
2.15847904,1483.787749
2.14847904,1485.347486
2.13847904,1486.912272
2.12847904,1488.482126
2.11847904,1490.057064
2.10847904,1491.637101
2.09847904,1493.222255
2.08847904,1494.812542
2.07847904,1496.407978
2.06847904,1498.008579
2.05847904,1499.614362
2.04847904,1501.225344
2.03847904,1502.841539
2.02847904,1504.462965
2.01847904,1506.089637
2.00847904,1507.721572
1.99847904,1509.358786
1.98847904,1511.001293
1.97847904,1512.649111
1.96847904,1514.302256
1.95847904,1515.960742
1.94847904,1517.624587
1.93847904,1519.293805
1.92847904,1520.968412
1.91847904,1522.648425
1.90847904,1524.333858
1.89847904,1526.024727
1.88847904,1527.721048
1.87847904,1529.422836
1.86847904,1531.130106
1.85847904,1532.842875
1.84847904,1534.561157
1.83847904,1536.284967
1.82847904,1538.014321
1.81847904,1539.749235
1.80847904,1541.489722
1.79847904,1543.235799
1.78847904,1544.98748
1.77847904,1546.744781
1.76847904,1548.507715
1.75847904,1550.276299
1.74847904,1552.050547
1.73847904,1553.830474
1.72847904,1555.616095
1.71847904,1557.407424
1.70847904,1559.204476
1.69847904,1561.007266
1.68847904,1562.815808
1.67847904,1564.630117
1.66847904,1566.450208
1.65847904,1568.276094
1.64847904,1570.10779
1.63847904,1571.94531
1.62847904,1573.788669
1.61847904,1575.637881
1.60847904,1577.492961
1.59847904,1579.353921
1.58847904,1581.220777
1.57847904,1583.093542
1.56847904,1584.972231
1.55847904,1586.856856
1.54847904,1588.747433
1.53847904,1590.643975
1.52847904,1592.546495
1.51847904,1594.455008
1.50847904,1596.369527
1.49847904,1598.290066
1.48847904,1600.216638
1.47847904,1602.149257
1.46847904,1604.087936
1.45847904,1606.032689
1.44847904,1607.983529
1.43847904,1609.940469
1.42847904,1611.903523
1.41847904,1613.872703
1.40847904,1615.848023
1.39847904,1617.829496
1.38847904,1619.817136
1.37847904,1621.810954
1.36847904,1623.810964
1.35847904,1625.817179
1.34847904,1627.829611
1.33847904,1629.848274
1.32847904,1631.873179
1.31847904,1633.904341
1.30847904,1635.94177
1.29847904,1637.98548
1.28847904,1640.035484
1.27847904,1642.091793
1.26847904,1644.15442
1.25847904,1646.223378
1.24847904,1648.298678
1.23847904,1650.380333
1.22847904,1652.468354
1.21847904,1654.562755
1.20847904,1656.663546
1.19847904,1658.770741
1.18847904,1660.88435
1.17847904,1663.004386
1.16847904,1665.130861
1.15847904,1667.263785
1.14847904,1669.403171
1.13847904,1671.549031
1.12847904,1673.701376
1.11847904,1675.860217
1.10847904,1678.025566
1.09847904,1680.197435
1.08847904,1682.375834
1.07847904,1684.560774
1.06847904,1686.752268
1.05847904,1688.950326
1.04847904,1691.154958
1.03847904,1693.366178
1.02847904,1695.583994
1.01847904,1697.808418
1.00847904,1700.03946
0.99847904,1702.277133
0.98847904,1704.521445
0.97847904,1706.772409
0.96847904,1709.030034
0.95847904,1711.29433
0.94847904,1713.565309
0.93847904,1715.842981
0.92847904,1718.127356
0.91847904,1720.418443
0.90847904,1722.716255
0.89847904,1725.0208
0.88847904,1727.332088
0.87847904,1729.65013
0.86847904,1731.974936
0.85847904,1734.306515
0.84847904,1736.644877
0.83847904,1738.990032
0.82847904,1741.341989
0.81847904,1743.700758
0.80847904,1746.06635
0.79847904,1748.438772
0.78847904,1750.818035
0.77847904,1753.204147
0.76847904,1755.597119
0.75847904,1757.996959
0.74847904,1760.403676
0.73847904,1762.81728
0.72847904,1765.237779
0.71847904,1767.665182
0.70847904,1770.099499
0.69847904,1772.540738
0.68847904,1774.988907
0.67847904,1777.444016
0.66847904,1779.906072
0.65847904,1782.375085
0.64847904,1784.851063
0.63847904,1787.334014
0.62847904,1789.823947
0.61847904,1792.320869
0.60847904,1794.824789
0.59847904,1797.335715
0.58847904,1799.853655
0.57847904,1802.378617
0.56847904,1804.910609
0.55847904,1807.449639
0.54847904,1809.995713
0.53847904,1812.548841
0.52847904,1815.109029
0.51847904,1817.676286
0.50847904,1820.250617
0.49847904,1822.832032
0.48847904,1825.420537
0.47847904,1828.016139
0.46847904,1830.618846
0.45847904,1833.228664
0.44847904,1835.845601
0.43847904,1838.469663
0.42847904,1841.100858
0.41847904,1843.739192
0.40847904,1846.384672
0.39847904,1849.037304
0.38847904,1851.697095
0.37847904,1854.364051
0.36847904,1857.03818
0.35847904,1859.719486
0.34847904,1862.407977
0.33847904,1865.103659
0.32847904,1867.806538
0.31847904,1870.516619
0.30847904,1873.233908
0.29847904,1875.958413
0.28847904,1878.690137
0.27847904,1881.429088
0.26847904,1884.17527
0.25847904,1886.92869
0.24847904,1889.689352
0.23847904,1892.457262
0.22847904,1895.232426
0.21847904,1898.014848
0.20847904,1900.804534
0.19847904,1903.601489
0.18847904,1906.405718
0.17847904,1909.217226
0.16847904,1912.036017
0.15847904,1914.862097
0.14847904,1917.69547
0.13847904,1920.536141
0.12847904,1923.384113
0.11847904,1926.239393
0.10847904,1929.101984
0.09847904,1931.97189
0.08847904,1934.849115
0.07847904,1937.733665
0.06847904,1940.625542
0.05847904,1943.52475
0.04847904,1946.431294
0.03847904,1949.345178
0.02847904,1952.266405
0.01847904,1955.194978
0.00847904,1958.130901


==> figs/75mm.csv <==
Step,Value
0,0
0.002020202,1.81382E-08
0.004040404,7.15438E-08
0.006060606,1.58703E-07
0.008080808,2.78104E-07
0.01010101,4.28231E-07
0.012121212,6.07572E-07
0.014141414,8.14613E-07
0.016161616,1.04784E-06
0.018181818,1.30574E-06
0.02020202,1.5868E-06
0.022222222,1.88951E-06
0.024242424,2.21235E-06
0.026262626,2.55381E-06
0.028282828,2.91238E-06
0.03030303,3.28654E-06
0.032323232,3.67478E-06
0.034343434,4.07559E-06
0.036363636,4.48745E-06
0.038383838,4.90884E-06
0.04040404,5.33827E-06
0.042424242,5.7742E-06
0.044444444,6.21514E-06
0.046464646,6.65956E-06
0.048484848,7.10595E-06
0.050505051,7.5528E-06
0.052525253,7.99859E-06
0.054545455,8.44182E-06
0.056565657,8.88097E-06
0.058585859,9.31452E-06
0.060606061,9.74096E-06
0.062626263,1.01588E-05
0.064646465,1.05665E-05
0.066666667,1.09625E-05
0.068686869,1.13454E-05
0.070707071,1.17136E-05
0.072727273,1.20656E-05
0.074747475,1.23999E-05
0.076767677,1.2715E-05
0.078787879,1.30094E-05
0.080808081,1.32816E-05
0.082828283,1.35303E-05
0.084848485,1.37544E-05
0.086868687,1.39528E-05
0.088888889,1.41245E-05
0.090909091,1.42689E-05
0.092929293,1.43851E-05
0.094949495,1.44728E-05
0.096969697,1.45314E-05
0.098989899,1.45608E-05
0.101010101,1.45608E-05
0.103030303,1.45314E-05
0.105050505,1.44728E-05
0.107070707,1.43851E-05
0.109090909,1.42689E-05
0.111111111,1.41245E-05
0.113131313,1.39528E-05
0.115151515,1.37544E-05
0.117171717,1.35303E-05
0.119191919,1.32816E-05
0.121212121,1.30094E-05
0.123232323,1.2715E-05
0.125252525,1.23999E-05
0.127272727,1.20656E-05
0.129292929,1.17136E-05
0.131313131,1.13454E-05
0.133333333,1.09625E-05
0.135353535,1.05665E-05
0.137373737,1.01588E-05
0.139393939,9.74096E-06
0.141414141,9.31452E-06
0.143434343,8.88097E-06
0.145454545,8.44182E-06
0.147474747,7.99859E-06
0.149494949,7.5528E-06
0.151515152,7.10595E-06
0.153535354,6.65956E-06
0.155555556,6.21514E-06
0.157575758,5.7742E-06
0.15959596,5.33827E-06
0.161616162,4.90884E-06
0.163636364,4.48745E-06
0.165656566,4.07559E-06
0.167676768,3.67478E-06
0.16969697,3.28654E-06
0.171717172,2.91238E-06
0.173737374,2.55381E-06
0.175757576,2.21235E-06
0.177777778,1.88951E-06
0.17979798,1.5868E-06
0.181818182,1.30574E-06
0.183838384,1.04784E-06
0.185858586,8.14613E-07
0.187878788,6.07572E-07
0.18989899,4.28231E-07
0.191919192,2.78104E-07
0.193939394,1.58703E-07
0.195959596,7.15438E-08
0.197979798,1.81382E-08
0.2,0


==> figs/7pasenter.csv <==
Step,Value
0,1489.048956
0.01,1491.755838
0.02,1494.471789
0.03,1497.196819
0.04,1499.930934
0.05,1502.674143
0.06,1505.426452
0.07,1508.187869
0.08,1510.958402
0.09,1513.738057
0.1,1516.526843
0.11,1519.324765
0.12,1522.131831
0.13,1524.948047
0.14,1527.773421
0.15,1530.607959
0.16,1533.451668
0.17,1536.304553
0.18,1539.166622
0.19,1542.037881
0.2,1544.918335
0.21,1547.807991
0.22,1550.706856
0.23,1553.614933
0.24,1556.532231
0.25,1559.458753
0.26,1562.394506
0.27,1565.339496
0.28,1568.293727
0.29,1571.257204
0.3,1574.229934
0.31,1577.211921
0.32,1580.20317
0.33,1583.203685
0.34,1586.213472
0.35,1589.232536
0.36,1592.26088
0.37,1595.29851
0.38,1598.345429
0.39,1601.401643
0.4,1604.467154
0.41,1607.541967
0.42,1610.626087
0.43,1613.719516
0.44,1616.822259
0.45,1619.934319
0.46,1623.055699
0.47,1626.186404
0.48,1629.326436
0.49,1632.475799
0.5,1635.634496
0.51,1638.802529
0.52,1641.979902
0.53,1645.166617
0.54,1648.362677
0.55,1651.568085
0.56,1654.782843
0.57,1658.006953
0.58,1661.240418
0.59,1664.48324
0.6,1667.73542
0.61,1670.996962
0.62,1674.267865
0.63,1677.548133
0.64,1680.837767
0.65,1684.136768
0.66,1687.445137
0.67,1690.762877
0.68,1694.089987
0.69,1697.42647
0.7,1700.772325
0.71,1704.127554
0.72,1707.492158
0.73,1710.866137
0.74,1714.249492
0.75,1717.642223
0.76,1721.044329
0.77,1724.455813
0.78,1727.876672
0.79,1731.306908
0.8,1734.74652
0.81,1738.195509
0.82,1741.653872
0.83,1745.121611
0.84,1748.598723
0.85,1752.08521
0.86,1755.581069
0.87,1759.0863
0.88,1762.600901
0.89,1766.124872
0.9,1769.658211
0.91,1773.200917
0.92,1776.752988
0.93,1780.314422
0.94,1783.885219
0.95,1787.465375
0.96,1791.054888
0.97,1794.653758
0.98,1798.261981
0.99,1801.879555
1,1805.506478
1.01,1809.142747
1.02,1812.78836
1.03,1816.443313
1.04,1820.107604
1.05,1823.78123
1.06,1827.464187
1.07,1831.156472
1.08,1834.858082
1.09,1838.569014
1.1,1842.289263
1.11,1846.018827
1.12,1849.7577
1.13,1853.50588
1.14,1857.263362
1.15,1861.030142
1.16,1864.806215
1.17,1868.591578
1.18,1872.386225
1.19,1876.190153
1.2,1880.003355
1.21,1883.825828
1.22,1887.657566
1.23,1891.498565
1.24,1895.348818
1.25,1899.208321
1.26,1903.077067
1.27,1906.955053
1.28,1910.842271
1.29,1914.738715
1.3,1918.644381
1.31,1922.559262
1.32,1926.483351
1.33,1930.416643
1.34,1934.359131
1.35,1938.310808
1.36,1942.271667
1.37,1946.241703
1.38,1950.220908
1.39,1954.209275
1.4,1958.206796
1.41,1962.213466
1.42,1966.229275
1.43,1970.254218
1.44,1974.288285
1.45,1978.33147
1.46,1982.383765
1.47,1986.445161
1.48,1990.515651
1.49,1994.595227
1.5,1998.683879
1.51,2002.7816
1.52,2006.888381
1.53,2011.004214
1.54,2015.129089
1.55,2019.262998
1.56,2023.405931
1.57,2027.55788
1.58,2031.718835
1.59,2035.888788
1.6,2040.067727
1.61,2044.255645
1.62,2048.45253
1.63,2052.658374
1.64,2056.873166
1.65,2061.096896
1.66,2065.329554
1.67,2069.57113
1.68,2073.821613
1.69,2078.080992
1.7,2082.349258
1.71,2086.626398
1.72,2090.912403
1.73,2095.207261
1.74,2099.510961
1.75,2103.823492
1.76,2108.144842
1.77,2112.475
1.78,2116.813955
1.79,2121.161694
1.8,2125.518206
1.81,2129.883478
1.82,2134.257499
1.83,2138.640257
1.84,2143.031738
1.85,2147.431932
1.86,2151.840824
1.87,2156.258403
1.88,2160.684655
1.89,2165.119568
1.9,2169.563129
1.91,2174.015325
1.92,2178.476142
1.93,2182.945567
1.94,2187.423586
1.95,2191.910186
1.96,2196.405353
1.97,2200.909074
1.98,2205.421334
1.99,2209.942119
2,2214.471415
2.01,2219.009208
2.02,2223.555483
2.03,2228.110226
2.04,2232.673423
2.05,2237.245057
2.06,2241.825116
2.07,2246.413583
2.08,2251.010443
2.09,2255.615681
2.1,2260.229283
2.11,2264.851231
2.12,2269.481512
2.13,2274.120109
2.14,2278.767006
2.15,2283.422187
2.16,2288.085637
2.17,2292.75734
2.18,2297.437278
2.19,2302.125436
2.2,2306.821797
2.21,2311.526345
2.22,2316.239063
2.23,2320.959934
2.24,2325.68894
2.25,2330.426066
2.26,2335.171294
2.27,2339.924607
2.28,2344.685987
2.29,2349.455416
2.3,2354.232878
2.31,2359.018354
2.32,2363.811827
2.33,2368.613278
2.34,2373.42269
2.35,2378.240045
2.36,2383.065323
2.37,2387.898508
2.38,2392.739579
2.39,2397.58852
2.4,2402.44531
2.41,2407.309931
2.42,2412.182365
2.43,2417.062591
2.44,2421.950592
2.45,2426.846347
2.46,2431.749837
2.47,2436.661043
2.48,2441.579945
2.49,2446.506524
2.5,2451.440759
2.51,2456.382631
2.52,2461.33212
2.53,2466.289205
2.54,2471.253866
2.55,2476.226084
2.56,2481.205836
2.57,2486.193103
2.58,2491.187865
2.59,2496.1901
2.6,2501.199787
2.61,2506.216905
2.62,2511.241434
2.63,2516.273352
2.64,2521.312638
2.65,2526.359269
2.66,2531.413226
2.67,2536.474486
2.68,2541.543026
2.69,2546.618827
2.7,2551.701864
2.71,2556.792117
2.72,2561.889564
2.73,2566.994181
2.74,2572.105946
2.75,2577.224838
2.76,2582.350833
2.77,2587.483909
2.78,2592.624042
2.79,2597.771211
2.8,2602.925391
2.81,2608.08656
2.82,2613.254695
2.83,2618.429772
2.84,2623.611768
2.85,2628.800659
2.86,2633.996421
2.87,2639.199032
2.88,2644.408467
2.89,2649.624701
2.9,2654.847712
2.91,2660.077474
2.92,2665.313964
2.93,2670.557158
2.94,2675.80703
2.95,2681.063556
2.96,2686.326712
2.97,2691.596473
2.98,2696.872814
2.99,2702.155709
3,2707.445135
3.01,2712.741065
3.02,2718.043475
3.03,2723.352339
3.04,2728.667632
3.05,2733.989327
3.06,2739.317401
3.07,2744.651826
3.08,2749.992576
3.09,2755.339627
3.1,2760.692951
3.11,2766.052523
3.12,2771.418317
3.13,2776.790305
3.14,2782.168462
3.15,2787.552761
3.16,2792.943176
3.17,2798.339679
3.18,2803.742244
3.19,2809.150845
3.2,2814.565453
3.21,2819.986041
3.22,2825.412584
3.23,2830.845052
3.24,2836.283419
3.25,2841.727658
3.26,2847.177741
3.27,2852.633639
3.28,2858.095326
3.29,2863.562773
3.3,2869.035952
3.31,2874.514836
3.32,2879.999395
3.33,2885.489603
3.34,2890.98543
3.35,2896.486848
3.36,2901.993829
3.37,2907.506343
3.38,2913.024363
3.39,2918.547859
3.4,2924.076803
3.41,2929.611164
3.42,2935.150915
3.43,2940.696027
3.44,2946.246469
3.45,2951.802212
3.46,2957.363228
3.47,2962.929486
3.48,2968.500957
3.49,2974.07761
3.5,2979.659418
3.51,2985.246348
3.52,2990.838372
3.53,2996.435458
3.54,3002.037578
3.55,3007.644701
3.56,3013.256796
3.57,3018.873833
3.58,3024.495781
3.59,3030.12261
3.6,3035.75429
3.61,3041.390788
3.62,3047.032074
3.63,3052.678118
3.64,3058.328889
3.65,3063.984354
3.66,3069.644483
3.67,3075.309245
3.68,3080.978608
3.69,3086.65254
3.7,3092.33101
3.71,3098.013987
3.72,3103.701438
3.73,3109.393332
3.74,3115.089637
3.75,3120.79032
3.76,3126.49535
3.77,3132.204694
3.78,3137.918321
3.79,3143.636197
3.8,3149.35829
3.81,3155.084569
3.82,3160.814999
3.83,3166.549549
3.84,3172.288186
3.85,3178.030876
3.86,3183.777587
3.87,3189.528286
3.88,3195.28294
3.89,3201.041515
3.9,3206.803978
3.91,3212.570297
3.92,3218.340436
3.93,3224.114363
3.94,3229.892045
3.95,3235.673447
3.96,3241.458536
3.97,3247.247278
3.98,3253.039638
3.99,3258.835584
4,3264.63508
4.01,3270.438094
4.02,3276.244589
4.03,3282.054532
4.04,3287.86789
4.05,3293.684626
4.06,3299.504706
4.07,3305.328097
4.08,3311.154763
4.09,3316.984669
4.1,3322.81778
4.11,3328.654062
4.12,3334.493479
4.13,3340.335997
4.14,3346.181579
4.15,3352.030192
4.16,3357.881798
4.17,3363.736364
4.18,3369.593853
4.19,3375.454229
4.2,3381.317458
4.21,3387.183504
4.22,3393.05233
4.23,3398.9239
4.24,3404.798179
4.25,3410.675131
4.26,3416.55472
4.27,3422.436908
4.28,3428.321661
4.29,3434.208942
4.3,3440.098713
4.31,3445.99094
4.32,3451.885584
4.33,3457.78261
4.34,3463.681981
4.35,3469.58366
4.36,3475.48761
4.37,3481.393794
4.38,3487.302175
4.39,3493.212717
4.4,3499.125381
4.41,3505.040131
4.42,3510.956929
4.43,3516.875739
4.44,3522.796522
4.45,3528.719241
4.46,3534.643858
4.47,3540.570336
4.48,3546.498638
4.49,3552.428724
4.5,3558.360558
4.51,3564.294101
4.52,3570.229316
4.53,3576.166165
4.54,3582.104608
4.55,3588.044608
4.56,3593.986128
4.57,3599.929127
4.58,3605.873569
4.59,3611.819414
4.6,3617.766624
4.61,3623.71516
4.62,3629.664984
4.63,3635.616056
4.64,3641.568339
4.65,3647.521793
4.66,3653.476379
4.67,3659.432058
4.68,3665.388792
4.69,3671.34654
4.7,3677.305264
4.71,3683.264925
4.72,3689.225483
4.73,3695.186898
4.74,3701.149132
4.75,3707.112144
4.76,3713.075896
4.77,3719.040347
4.78,3725.005458
4.79,3730.971189
4.8,3736.9375
4.81,3742.904352
4.82,3748.871704
4.83,3754.839516
4.84,3760.807748
4.85,3766.776361
4.86,3772.745313
4.87,3778.714565
4.88,3784.684076
4.89,3790.653807
4.9,3796.623715
4.91,3802.593762
4.92,3808.563907
4.93,3814.534108
4.94,3820.504326
4.95,3826.474519
4.96,3832.444646
4.97,3838.414668
4.98,3844.384543
4.99,3850.35423
5,3856.323688
5.01,3862.292876
5.02,3868.261754
5.03,3874.230279
5.04,3880.198411
5.05,3886.166108
5.06,3892.133329
5.07,3898.100034
5.08,3904.066179
5.09,3910.031725
5.1,3915.996629
5.11,3921.96085
5.12,3927.924346
5.13,3933.887076
5.14,3939.848998
5.15,3945.81007
5.16,3951.770251
5.17,3957.729498
5.18,3963.68777
5.19,3969.645025
5.2,3975.601221
5.21,3981.556316
5.22,3987.510267
5.23,3993.463034
5.24,3999.414572
5.25,4005.364842
5.26,4011.3138
5.27,4017.261403
5.28,4023.20761
5.29,4029.152379
5.3,4035.095667
5.31,4041.037431
5.32,4046.97763
5.33,4052.91622
5.34,4058.853159
5.35,4064.788405
5.36,4070.721915
5.37,4076.653646
5.38,4082.583557
5.39,4088.511603
5.4,4094.437743
5.41,4100.361933
5.42,4106.284131
5.43,4112.204294
5.44,4118.12238
5.45,4124.038345
5.46,4129.952146
5.47,4135.863741
5.48,4141.773087
5.49,4147.68014
5.5,4153.584859
5.51,4159.487198
5.52,4165.387117
5.53,4171.284571
5.54,4177.179518
5.55,4183.071915
5.56,4188.961718
5.57,4194.848884
5.58,4200.733371
5.59,4206.615134
5.6,4212.494132
5.61,4218.37032
5.62,4224.243655
5.63,4230.114095
5.64,4235.981596
5.65,4241.846115
5.66,4247.707609
5.67,4253.566034
5.68,4259.421348
5.69,4265.273506
5.7,4271.122466
5.71,4276.968185
5.72,4282.810619
5.73,4288.649725
5.74,4294.48546
5.75,4300.31778
5.76,4306.146642
5.77,4311.972004
5.78,4317.793821
5.79,4323.612051
5.8,4329.426651
5.81,4335.237576
5.82,4341.044785
5.83,4346.848234
5.84,4352.647879
5.85,4358.443677
5.86,4364.235587
5.87,4370.023563
5.88,4375.807564
5.89,4381.587545
5.9,4387.363465
5.91,4393.13528
5.92,4398.902947
5.93,4404.666423
5.94,4410.425666
5.95,4416.180631
5.96,4421.931277
5.97,4427.677561
5.98,4433.419439
5.99,4439.15687
6,4444.889809
6.01,4450.618215
6.02,4456.342045
6.03,4462.061257
6.04,4467.775807
6.05,4473.485654
6.06,4479.190754
6.07,4484.891066
6.08,4490.586547
6.09,4496.277154
6.1,4501.962847
6.11,4507.643581
6.12,4513.319316
6.13,4518.990009
6.14,4524.655618
6.15,4530.316102
6.16,4535.971418
6.17,4541.621525
6.18,4547.266381
6.19,4552.905944
6.2,4558.540173
6.21,4564.169026
6.22,4569.792463
6.23,4575.410441
6.24,4581.02292
6.25,4586.629858
6.26,4592.231214
6.27,4597.826948
6.28,4603.417019
6.29,4609.001385
6.3,4614.580007
6.31,4620.152843
6.32,4625.719854
6.33,4631.280999
6.34,4636.836238
6.35,4642.385531
6.36,4647.928837
6.37,4653.466118
6.38,4658.997333
6.39,4664.522443
6.4,4670.041408
6.41,4675.554189
6.42,4681.060747
6.43,4686.561043
6.44,4692.055037
6.45,4697.542692
6.46,4703.023969
6.47,4708.498828
6.48,4713.967233
6.49,4719.429144
6.5,4724.884524
6.51,4730.333335
6.52,4735.775539
6.53,4741.211098
6.54,4746.639977
6.55,4752.062137
6.56,4757.477541
6.57,4762.886153
6.58,4768.287936
6.59,4773.682854
6.6,4779.07087
6.61,4784.451949
6.62,4789.826055
6.63,4795.193152
6.64,4800.553205
6.65,4805.906178
6.66,4811.252038
6.67,4816.590748
6.68,4821.922276
6.69,4827.246585
6.7,4832.563643
6.71,4837.873415
6.72,4843.175868
6.73,4848.470969
6.74,4853.758684
6.75,4859.038982
6.76,4864.311828
6.77,4869.577192
6.78,4874.83504
6.79,4880.085342
6.8,4885.328065
6.81,4890.563178
6.82,4895.790652
6.83,4901.010454
6.84,4906.222555
6.85,4911.426924
6.86,4916.623532
6.87,4921.812349
6.88,4926.993347
6.89,4932.166496
6.9,4937.331768
6.91,4942.489134
6.92,4947.638567
6.93,4952.78004
6.94,4957.913524
6.95,4963.038994
6.96,4968.156422
6.97,4973.265783
6.98,4978.36705
6.99,4983.460199
7,4988.545204
7.01,4993.62204
7.02,4998.690683
7.03,5003.751109
7.04,5008.803295
7.05,5013.847216
7.06,5018.882851
7.07,5023.910177
7.08,5028.929172
7.09,5033.939815
7.1,5038.942083
7.11,5043.935956
7.12,5048.921415
7.13,5053.898438
7.14,5058.867006
7.15,5063.827101
7.16,5068.778703
7.17,5073.721794
7.18,5078.656357
7.19,5083.582374
7.2,5088.499828
7.21,5093.408703
7.22,5098.308982
7.23,5103.200651
7.24,5108.083694
7.25,5112.958097
7.26,5117.823845
7.27,5122.680924
7.28,5127.529323
7.29,5132.369028
7.3,5137.200026
7.31,5142.022307
7.32,5146.835859
7.33,5151.640671
7.34,5156.436734
7.35,5161.224037
7.36,5166.002571
7.37,5170.772328
7.38,5175.5333
7.39,5180.28548
7.4,5185.028859
7.41,5189.763431
7.42,5194.489191
7.43,5199.206134
7.44,5203.914253
7.45,5208.613544
7.46,5213.304005
7.47,5217.98563
7.48,5222.658419
7.49,5227.322367
7.5,5231.977474
7.51,5236.623738
7.52,5241.261159
7.53,5245.889736
7.54,5250.50947
7.55,5255.120361
7.56,5259.722412
7.57,5264.315624
7.58,5268.9
7.59,5273.475543
7.6,5278.042257
7.61,5282.600145
7.62,5287.149212
7.63,5291.689464
7.64,5296.220906
7.65,5300.743545
7.66,5305.257387
7.67,5309.762439
7.68,5314.25871
7.69,5318.746207
7.7,5323.224939
7.71,5327.694916
7.72,5332.156148
7.73,5336.608643
7.74,5341.052414
7.75,5345.487472
7.76,5349.913827
7.77,5354.331493
7.78,5358.740481
7.79,5363.140804
7.8,5367.532476
7.81,5371.915511
7.82,5376.289923
7.83,5380.655725
7.84,5385.012934
7.85,5389.361565
7.86,5393.701633
7.87,5398.033154
7.88,5402.356144
7.89,5406.67062
7.9,5410.9766
7.91,5415.2741
7.92,5419.563137
7.93,5423.84373
7.94,5428.115895
7.95,5432.379653
7.96,5436.63502
7.97,5440.882016
7.98,5445.120658
7.99,5449.350966
8,5453.57296
8.01,5457.786656
8.02,5461.992076
8.03,5466.189237
8.04,5470.37816
8.05,5474.558862
8.06,5478.731364
8.07,5482.895685
8.08,5487.051843
8.09,5491.199856
8.1,5495.339745
8.11,5499.471528
8.12,5503.595222
8.13,5507.710846
8.14,5511.818418
8.15,5515.917956
8.16,5520.009476
8.17,5524.092996
8.18,5528.168533
8.19,5532.236102
8.2,5536.295719
8.21,5540.3474
8.22,5544.391158
8.23,5548.42701
8.24,5552.454966
8.25,5556.475042
8.26,5560.487249
8.27,5564.491599
8.28,5568.488102
8.29,5572.476768
8.3,5576.457608
8.31,5580.430629
8.32,5584.395838
8.33,5588.353243
8.34,5592.302849
8.35,5596.244661
8.36,5600.178682
8.37,5604.104915
8.38,5608.023361
8.39,5611.93402
8.4,5615.836892
8.41,5619.731974
8.42,5623.619262
8.43,5627.498752
8.44,5631.370437
8.45,5635.234311
8.46,5639.090364
8.47,5642.938585
8.48,5646.778962
8.49,5650.611482
8.5,5654.436131
8.51,5658.25289
8.52,5662.061742
8.53,5665.862667
8.54,5669.655643
8.55,5673.440646
8.56,5677.217651
8.57,5680.986632
8.58,5684.747559
8.59,5688.500402
8.6,5692.245127
8.61,5695.981702
8.62,5699.710088
8.63,5703.430249
8.64,5707.142143
8.65,5710.845729
8.66,5714.540962
8.67,5718.227797
8.68,5721.906185
8.69,5725.576076
8.7,5729.237417
8.71,5732.890156
8.72,5736.534236
8.73,5740.169598
8.74,5743.796184
8.75,5747.41393
8.76,5751.022773
8.77,5754.622647
8.78,5758.213484
8.79,5761.795215
8.8,5765.367768
8.81,5768.93107
8.82,5772.485046
8.83,5776.029618
8.84,5779.564709
8.85,5783.090237
8.86,5786.606122
8.87,5790.11228
8.88,5793.608625
8.89,5797.095072
8.9,5800.571533
8.91,5804.037918
8.92,5807.494138
8.93,5810.940101
8.94,5814.375715
8.95,5817.800886
8.96,5821.215519
8.97,5824.61952
8.98,5828.012793
8.99,5831.395241
9,5834.766768
9.01,5838.127276
9.02,5841.476667
9.03,5844.814844
9.04,5848.141709
9.05,5851.457164
9.06,5854.761112
9.07,5858.053457
9.08,5861.3341
9.09,5864.602948
9.1,5867.859904
9.11,5871.104874
9.12,5874.337766
9.13,5877.558488
9.14,5880.766948
9.15,5883.96306
9.16,5887.146734
9.17,5890.317887
9.18,5893.476435
9.19,5896.622297
9.2,5899.755394
9.21,5902.875651
9.22,5905.982994
9.23,5909.077353
9.24,5912.15866
9.25,5915.226852
9.26,5918.281867
9.27,5921.323648
9.28,5924.352142
9.29,5927.367298
9.3,5930.369072
9.31,5933.357422
9.32,5936.332311
9.33,5939.293705
9.34,5942.241577
9.35,5945.175904
9.36,5948.096666
9.37,5951.003851
9.38,5953.89745
9.39,5956.777459
9.4,5959.643881
9.41,5962.496724
9.42,5965.335999
9.43,5968.161726
9.44,5970.973928
9.45,5973.772636
9.46,5976.557883
9.47,5979.329712
9.48,5982.088168
9.49,5984.833304
9.5,5987.565177
9.51,5990.28385
9.52,5992.989392
9.53,5995.681877
9.54,5998.361385
9.55,6001.027998
9.56,6003.681807
9.57,6006.322906
9.58,6008.951391
9.59,6011.567367
9.6,6014.17094
9.61,6016.76222
9.62,6019.34132
9.63,6021.908357
9.64,6024.463451
9.65,6027.006722
9.66,6029.538293
9.67,6032.05829
9.68,6034.566836
9.69,6037.064057
9.7,6039.550076
9.71,6042.025019
9.72,6044.489004
9.73,6046.942153
9.74,6049.384579
9.75,6051.816394
9.76,6054.237704
9.77,6056.648609
9.78,6059.049202
9.79,6061.439569
9.8,6063.819785
9.81,6066.189917
9.82,6068.550018
9.83,6070.900133
9.84,6073.240288
9.85,6075.570499
9.86,6077.890761
9.87,6080.201055
9.88,6082.501342
9.89,6084.79156
9.9,6087.071628
9.91,6089.341439
9.92,6091.600863
9.93,6093.849741
9.94,6096.087886
9.95,6098.315081
9.96,6100.531077
9.97,6102.735589
9.98,6104.928301
9.99,6107.108854
10,6109.276852
10.01,6111.431859
10.02,6113.573394
10.03,6115.700931
10.04,6117.813897
10.05,6119.911669
10.06,6121.993577
10.07,6124.058892
10.08,6126.106836
10.09,6128.136571
10.1,6130.147201
10.11,6132.13777
10.12,6134.10726
10.13,6136.054588
10.14,6137.978606
10.15,6139.878099
10.16,6141.751784
10.17,6143.598304
10.18,6145.416234
10.19,6147.204073
10.2,6148.960247
10.21,6150.683107
10.22,6152.370925
10.23,6154.021897
10.24,6155.634139
10.25,6157.20569
10.26,6158.734508
10.27,6160.218469
10.28,6161.655373
10.29,6163.042935
10.3,6164.378793
10.31,6165.660503
10.32,6166.885541
10.33,6168.051305
10.34,6169.155114
10.35,6170.19421
10.36,6171.165758
10.37,6172.06685
10.38,6172.894504
10.39,6173.645664
10.4,6174.317209
10.41,6174.905947
10.42,6175.408623
10.43,6175.821919
10.44,6176.142459
10.45,6176.366809
10.46,6176.491482
10.47,6176.512941
10.48,6176.427603
10.49,6176.231843
10.5,6175.921996
10.51,6175.494365
10.52,6174.945219
10.53,6174.270804
10.54,6173.467343
10.55,6172.531045
10.56,6171.458104
10.57,6170.24471
10.58,6168.887048
10.59,6167.381308
10.6,6165.723689


==> figs/7pasexit.csv <==
Step,Value
10.59062785,313.0809506
10.58062785,318.8557844
10.57062785,324.4919541
10.56062785,329.9931066
10.55062785,335.3628963
10.54062785,340.6049804
10.53062785,345.7230141
10.52062785,350.7206452
10.51062785,355.6015093
10.50062785,360.3692258
10.49062785,365.0273924
10.48062785,369.5795813
10.47062785,374.0293347
10.46062785,378.3801606
10.45062785,382.6355291
10.44062785,386.7988681
10.43062785,390.8735601
10.42062785,394.8629386
10.41062785,398.770285
10.40062785,402.5988251
10.39062785,406.3517267
10.38062785,410.0320967
10.37062785,413.6429787
10.36062785,417.1873504
10.35062785,420.6681222
10.34062785,424.0881346
10.33062785,427.4501571
10.32062785,430.7568862
10.31062785,434.0109445
10.30062785,437.2148798
10.29062785,440.3711634
10.28062785,443.4821902
10.27062785,446.550278
10.26062785,449.5776668
10.25062785,452.5665188
10.24062785,455.5189186
10.23062785,458.4368733
10.22062785,461.3223122
10.21062785,464.1770883
10.20062785,467.0029779
10.19062785,469.801682
10.18062785,472.5748265
10.17062785,475.323964
10.16062785,478.0505739
10.15062785,480.7560645
10.14062785,483.4417735
10.13062785,486.10897
10.12062785,488.7588552
10.11062785,491.3925648
10.10062785,494.0111697
10.09062785,496.6156782
10.08062785,499.2070374
10.07062785,501.7861353
10.06062785,504.3538021
10.05062785,506.9108121
10.04062785,509.4578858
10.03062785,511.9956914
10.02062785,514.5248471
10.01062785,517.0459224
10.00062785,519.5594404
9.990627853,522.0658794
9.980627853,524.565675
9.970627853,527.0592218
9.960627853,529.5468754
9.950627853,532.028954
9.940627853,534.5057401
9.930627853,536.9774829
9.920627853,539.4443994
9.910627853,541.9066762
9.900627853,544.3644717
9.890627853,546.8179171
9.880627853,549.2671185
9.870627853,551.712158
9.860627853,554.1530958
9.850627853,556.5899714
9.840627853,559.0228049
9.830627853,561.4515986
9.820627853,563.8763384
9.810627853,566.296995
9.800627853,568.7135254
9.790627853,571.1258737
9.780627853,573.5339727
9.770627853,575.9377448
9.760627853,578.3371032
9.750627853,580.7319528
9.740627853,583.1221916
9.730627853,585.5077109
9.720627853,587.888397
9.710627853,590.2641317
9.700627853,592.634793
9.690627853,595.000256
9.680627853,597.360394
9.670627853,599.7150783
9.660627853,602.0641799
9.650627853,604.4075695
9.640627853,606.745118
9.630627853,609.0766974
9.620627853,611.4021811
9.610627853,613.7214445
9.600627853,616.0343653
9.590627853,618.3408239
9.580627853,620.6407038
9.570627853,622.9338921
9.560627853,625.2202794
9.550627853,627.4997606
9.540627853,629.7722348
9.530627853,632.0376056
9.520627853,634.2957813
9.510627853,636.5466751
9.500627853,638.7902053
9.490627853,641.0262953
9.480627853,643.2548738
9.470627853,645.4758749
9.460627853,647.689238
9.450627853,649.8949082
9.440627853,652.0928359
9.430627853,654.2829772
9.420627853,656.4652937
9.410627853,658.6397523
9.400627853,660.8063257
9.390627853,662.9649918
9.380627853,665.115734
9.370627853,667.258541
9.360627853,669.3934067
9.350627853,671.5203303
9.340627853,673.6393158
9.330627853,675.7503724
9.320627853,677.8535141
9.310627853,679.9487595
9.300627853,682.0361319
9.290627853,684.1156591
9.280627853,686.187373
9.270627853,688.2513101
9.260627853,690.3075106
9.250627853,692.3560187
9.240627853,694.3968823
9.230627853,696.430153
9.220627853,698.4558857
9.210627853,700.4741386
9.200627853,702.484973
9.190627853,704.4884532
9.180627853,706.4846462
9.170627853,708.4736217
9.160627853,710.4554519
9.150627853,712.430211
9.140627853,714.3979756
9.130627853,716.3588243
9.120627853,718.3128373
9.110627853,720.2600966
9.100627853,722.2006858
9.090627853,724.1346895
9.080627853,726.0621938
9.070627853,727.9832858
9.060627853,729.8980534
9.050627853,731.8065853
9.040627853,733.7089709
9.030627853,735.6052999
9.020627853,737.4956625
9.010627853,739.380149
9.000627853,741.2588499
8.990627853,743.1318556
8.980627853,744.9992564
8.970627853,746.8611422
8.960627853,748.7176027
8.950627853,750.568727
8.940627853,752.4146036
8.930627853,754.2553204
8.920627853,756.0909643
8.910627853,757.9216216
8.900627853,759.7473774
8.890627853,761.5683159
8.880627853,763.3845201
8.870627853,765.1960718
8.860627853,767.0030515
8.850627853,768.8055383
8.840627853,770.6036101
8.830627853,772.3973432
8.820627853,774.1868122
8.810627853,775.9720904
8.800627853,777.7532493
8.790627853,779.5303588
8.780627853,781.303487
8.770627853,783.0727005
8.760627853,784.8380637
8.750627853,786.5996396
8.740627853,788.357489
8.730627853,790.1116711
8.720627853,791.862243
8.710627853,793.6092602
8.700627853,795.3527759
8.690627853,797.0928416
8.680627853,798.8295068
8.670627853,800.562819
8.660627853,802.2928239
8.650627853,804.0195651
8.640627853,805.7430844
8.630627853,807.4634213
8.620627853,809.1806139
8.610627853,810.8946979
8.600627853,812.6057073
8.590627853,814.3136742
8.580627853,816.0186286
8.570627853,817.720599
8.560627853,819.4196117
8.550627853,821.1156912
8.540627853,822.8088604
8.530627853,824.4991402
8.520627853,826.1865498
8.510627853,827.8711066
8.500627853,829.5528265
8.490627853,831.2317234
8.480627853,832.9078096
8.470627853,834.5810961
8.460627853,836.2515919
8.450627853,837.9193046
8.440627853,839.5842402
8.430627853,841.2464034
8.420627853,842.9057972
8.410627853,844.5624233
8.400627853,846.2162819
8.390627853,847.8673719
8.380627853,849.515691
8.370627853,851.1612353
8.360627853,852.8040001
8.350627853,854.443979
8.340627853,856.0811647
8.330627853,857.7155488
8.320627853,859.3471216
8.310627853,860.9758725
8.300627853,862.6017899
8.290627853,864.224861
8.280627853,865.8450722
8.270627853,867.462409
8.260627853,869.0768559
8.250627853,870.6883968
8.240627853,872.2970145
8.230627853,873.9026911
8.220627853,875.5054082
8.210627853,877.1051464
8.200627853,878.7018859
8.190627853,880.2956059
8.180627853,881.8862854
8.170627853,883.4739027
8.160627853,885.0584354
8.150627853,886.6398609
8.140627853,888.2181559
8.130627853,889.7932967
8.120627853,891.3652594
8.110627853,892.9340195
8.100627853,894.4995521
8.090627853,896.0618324
8.080627853,897.6208348
8.070627853,899.1765339
8.060627853,900.7289037
8.050627853,902.2779182
8.040627853,903.8235512
8.030627853,905.3657764
8.020627853,906.9045672
8.010627853,908.4398972
8.000627853,909.9717397
7.990627853,911.5000679
7.980627853,913.0248552
7.970627853,914.5460748
7.960627853,916.0637001
7.950627853,917.5777043
7.940627853,919.0880608
7.930627853,920.5947432
7.920627853,922.097725
7.910627853,923.5969798
7.900627853,925.0924816
7.890627853,926.5842042
7.880627853,928.0721218
7.870627853,929.5562088
7.860627853,931.0364396
7.850627853,932.512789
7.840627853,933.985232
7.830627853,935.4537438
7.820627853,936.9182999
7.810627853,938.378876
7.800627853,939.8354482
7.790627853,941.2879927
7.780627853,942.7364863
7.770627853,944.1809058
7.760627853,945.6212286
7.750627853,947.0574323
7.740627853,948.4894947
7.730627853,949.9173944
7.720627853,951.3411099
7.710627853,952.7606203
7.700627853,954.1759051
7.690627853,955.586944
7.680627853,956.9937174
7.670627853,958.3962058
7.660627853,959.7943903
7.650627853,961.1882524
7.640627853,962.5777739
7.630627853,963.9629371
7.620627853,965.3437248
7.610627853,966.7201201
7.600627853,968.0921065
7.590627853,969.4596683
7.580627853,970.8227897
7.570627853,972.1814559
7.560627853,973.5356521
7.550627853,974.8853641
7.540627853,976.2305784
7.530627853,977.5712815
7.520627853,978.9074608
7.510627853,980.2391039
7.500627853,981.5661989
7.490627853,982.8887344
7.480627853,984.2066994
7.470627853,985.5200835
7.460627853,986.8288767
7.450627853,988.1330693
7.440627853,989.4326523
7.430627853,990.727617
7.420627853,992.0179552
7.410627853,993.3036594
7.400627853,994.5847221
7.390627853,995.8611366
7.380627853,997.1328965
7.370627853,998.399996
7.360627853,999.6624296
7.350627853,1000.920192
7.340627853,1002.17328
7.330627853,1003.421688
7.320627853,1004.665413
7.310627853,1005.904451
7.300627853,1007.138801
7.290627853,1008.368459
7.280627853,1009.593425
7.270627853,1010.813695
7.260627853,1012.02927
7.250627853,1013.240149
7.240627853,1014.446331
7.230627853,1015.647817
7.220627853,1016.844608
7.210627853,1018.036705
7.200627853,1019.224109
7.190627853,1020.406822
7.180627853,1021.584846
7.170627853,1022.758185
7.160627853,1023.926842
7.150627853,1025.090819
7.140627853,1026.250121
7.130627853,1027.404752
7.120627853,1028.554717
7.110627853,1029.700022
7.100627853,1030.84067
7.090627853,1031.976669
7.080627853,1033.108024
7.070627853,1034.234743
7.060627853,1035.356831
7.050627853,1036.474297
7.040627853,1037.587148
7.030627853,1038.695391
7.020627853,1039.799036
7.010627853,1040.898091
7.000627853,1041.992565
6.990627853,1043.082467
6.980627853,1044.167807
6.970627853,1045.248595
6.960627853,1046.324842
6.950627853,1047.396557
6.940627853,1048.463753
6.930627853,1049.52644
6.920627853,1050.58463
6.910627853,1051.638335
6.900627853,1052.687567
6.890627853,1053.732339
6.880627853,1054.772663
6.870627853,1055.808552
6.860627853,1056.84002
6.850627853,1057.867081
6.840627853,1058.889748
6.830627853,1059.908035
6.820627853,1060.921958
6.810627853,1061.93153
6.800627853,1062.936767
6.790627853,1063.937684
6.780627853,1064.934296
6.770627853,1065.92662
6.760627853,1066.914671
6.750627853,1067.898465
6.740627853,1068.87802
6.730627853,1069.853351
6.720627853,1070.824476
6.710627853,1071.791411
6.700627853,1072.754175
6.690627853,1073.712785
6.680627853,1074.667258
6.670627853,1075.617613
6.660627853,1076.563869
6.650627853,1077.506043
6.640627853,1078.444154
6.630627853,1079.378221
6.620627853,1080.308264
6.610627853,1081.234301
6.600627853,1082.156352
6.590627853,1083.074436
6.580627853,1083.988574
6.570627853,1084.898786
6.560627853,1085.805092
6.550627853,1086.707511
6.540627853,1087.606065
6.530627853,1088.500775
6.520627853,1089.391661
6.510627853,1090.278745
6.500627853,1091.162047
6.490627853,1092.04159
6.480627853,1092.917394
6.470627853,1093.789481
6.460627853,1094.657873
6.450627853,1095.522593
6.440627853,1096.383661
6.430627853,1097.241102
6.420627853,1098.094936
6.410627853,1098.945187
6.400627853,1099.791877
6.390627853,1100.635029
6.380627853,1101.474666
6.370627853,1102.310812
6.360627853,1103.143488
6.350627853,1103.97272
6.340627853,1104.798529
6.330627853,1105.62094
6.320627853,1106.439977
6.310627853,1107.255662
6.300627853,1108.068021
6.290627853,1108.877076
6.280627853,1109.682853
6.270627853,1110.485375
6.260627853,1111.284667
6.250627853,1112.080753
6.240627853,1112.873658
6.230627853,1113.663406
6.220627853,1114.450022
6.210627853,1115.233531
6.200627853,1116.013957
6.190627853,1116.791326
6.180627853,1117.565663
6.170627853,1118.336992
6.160627853,1119.10534
6.150627853,1119.870731
6.140627853,1120.63319
6.130627853,1121.392744
6.120627853,1122.149418
6.110627853,1122.903237
6.100627853,1123.654227
6.090627853,1124.402413
6.080627853,1125.147822
6.070627853,1125.89048
6.060627853,1126.630412
6.050627853,1127.367644
6.040627853,1128.102202
6.030627853,1128.834113
6.020627853,1129.563403
6.010627853,1130.290098
6.000627853,1131.014224
5.990627853,1131.735807
5.980627853,1132.454874
5.970627853,1133.171452
5.960627853,1133.885567
5.950627853,1134.597245
5.940627853,1135.306512
5.930627853,1136.013397
5.920627853,1136.717924
5.910627853,1137.420122
5.900627853,1138.120016
5.890627853,1138.817634
5.880627853,1139.513003
5.870627853,1140.206148
5.860627853,1140.897097
5.850627853,1141.585878
5.840627853,1142.272516
5.830627853,1142.95704
5.820627853,1143.639475
5.810627853,1144.31985
5.800627853,1144.99819
5.790627853,1145.674524
5.780627853,1146.348879
5.770627853,1147.021281
5.760627853,1147.691757
5.750627853,1148.360336
5.740627853,1149.027044
5.730627853,1149.691909
5.720627853,1150.354957
5.710627853,1151.016217
5.700627853,1151.675714
5.690627853,1152.333478
5.680627853,1152.989535
5.670627853,1153.643912
5.660627853,1154.296637
5.650627853,1154.947737
5.640627853,1155.59724
5.630627853,1156.245174
5.620627853,1156.891564
5.610627853,1157.53644
5.600627853,1158.179828
5.590627853,1158.821757
5.580627853,1159.462252
5.570627853,1160.101343
5.560627853,1160.739056
5.550627853,1161.375419
5.540627853,1162.01046
5.530627853,1162.644205
5.520627853,1163.276683
5.510627853,1163.907921
5.500627853,1164.537947
5.490627853,1165.166788
5.480627853,1165.794471
5.470627853,1166.421025
5.460627853,1167.046476
5.450627853,1167.670853
5.440627853,1168.294182
5.430627853,1168.916492
5.420627853,1169.53781
5.410627853,1170.158163
5.400627853,1170.777579
5.390627853,1171.396086
5.380627853,1172.013711
5.370627853,1172.630481
5.360627853,1173.246425
5.350627853,1173.86157
5.340627853,1174.475942
5.330627853,1175.08957
5.320627853,1175.702482
5.310627853,1176.314704
5.300627853,1176.926265
5.290627853,1177.537191
5.280627853,1178.14751
5.270627853,1178.75725
5.260627853,1179.366439
5.250627853,1179.975103
5.240627853,1180.58327
5.230627853,1181.190967
5.220627853,1181.798223
5.210627853,1182.405064
5.200627853,1183.011518
5.190627853,1183.617612
5.180627853,1184.223373
5.170627853,1184.82883
5.160627853,1185.434009
5.150627853,1186.038938
5.140627853,1186.643644
5.130627853,1187.248154
5.120627853,1187.852497
5.110627853,1188.456698
5.100627853,1189.060786
5.090627853,1189.664787
5.080627853,1190.26873
5.070627853,1190.87264
5.060627853,1191.476547
5.050627853,1192.080476
5.040627853,1192.684455
5.030627853,1193.288511
5.020627853,1193.892672
5.010627853,1194.496964
5.000627853,1195.101415
4.990627853,1195.706052
4.980627853,1196.310902
4.970627853,1196.915992
4.960627853,1197.521349
4.950627853,1198.127001
4.940627853,1198.732974
4.930627853,1199.339296
4.920627853,1199.945994
4.910627853,1200.553094
4.900627853,1201.160624
4.890627853,1201.76861
4.880627853,1202.37708
4.870627853,1202.986061
4.860627853,1203.595579
4.850627853,1204.205662
4.840627853,1204.816336
4.830627853,1205.427628
4.820627853,1206.039566
4.810627853,1206.652176
4.800627853,1207.265484
4.790627853,1207.879519
4.780627853,1208.494306
4.770627853,1209.109872
4.760627853,1209.726245
4.750627853,1210.343451
4.740627853,1210.961516
4.730627853,1211.580468
4.720627853,1212.200332
4.710627853,1212.821137
4.700627853,1213.442908
4.690627853,1214.065673
4.680627853,1214.689457
4.670627853,1215.314288
4.660627853,1215.940192
4.650627853,1216.567196
4.640627853,1217.195325
4.630627853,1217.824608
4.620627853,1218.45507
4.610627853,1219.086738
4.600627853,1219.719638
4.590627853,1220.353797
4.580627853,1220.989242
4.570627853,1221.625998
4.560627853,1222.264093
4.550627853,1222.903552
4.540627853,1223.544402
4.530627853,1224.18667
4.520627853,1224.830382
4.510627853,1225.475563
4.500627853,1226.122241
4.490627853,1226.770442
4.480627853,1227.420193
4.470627853,1228.071518
4.460627853,1228.724445
4.450627853,1229.379
4.440627853,1230.035209
4.430627853,1230.693098
4.420627853,1231.352694
4.410627853,1232.014023
4.400627853,1232.67711
4.390627853,1233.341982
4.380627853,1234.008665
4.370627853,1234.677186
4.360627853,1235.34757
4.350627853,1236.019843
4.340627853,1236.694031
4.330627853,1237.370161
4.320627853,1238.048258
4.310627853,1238.728349
4.300627853,1239.410459
4.290627853,1240.094615
4.280627853,1240.780842
4.270627853,1241.469166
4.260627853,1242.159613
4.250627853,1242.85221
4.240627853,1243.546981
4.230627853,1244.243954
4.220627853,1244.943152
4.210627853,1245.644604
4.200627853,1246.348334
4.190627853,1247.054367
4.180627853,1247.762731
4.170627853,1248.473451
4.160627853,1249.186552
4.150627853,1249.90206
4.140627853,1250.620001
4.130627853,1251.3404
4.120627853,1252.063284
4.110627853,1252.788678
4.100627853,1253.516607
4.090627853,1254.247097
4.080627853,1254.980175
4.070627853,1255.715865
4.060627853,1256.454193
4.050627853,1257.195184
4.040627853,1257.938865
4.030627853,1258.68526
4.020627853,1259.434396
4.010627853,1260.186298
4.000627853,1260.94099
3.990627853,1261.6985
3.980627853,1262.458852
3.970627853,1263.222071
3.960627853,1263.988184
3.950627853,1264.757215
3.940627853,1265.52919
3.930627853,1266.304134
3.920627853,1267.082073
3.910627853,1267.863033
3.900627853,1268.647037
3.890627853,1269.434113
3.880627853,1270.224284
3.870627853,1271.017577
3.860627853,1271.814017
3.850627853,1272.613628
3.840627853,1273.416437
3.830627853,1274.222468
3.820627853,1275.031747
3.810627853,1275.844299
3.800627853,1276.660149
3.790627853,1277.479322
3.780627853,1278.301843
3.770627853,1279.127739
3.760627853,1279.957033
3.750627853,1280.789751
3.740627853,1281.625918
3.730627853,1282.465559
3.720627853,1283.3087
3.710627853,1284.155365
3.700627853,1285.005579
3.690627853,1285.859367
3.680627853,1286.716756
3.670627853,1287.577768
3.660627853,1288.44243
3.650627853,1289.310767
3.640627853,1290.182803
3.630627853,1291.058564
3.620627853,1291.938074
3.610627853,1292.821358
3.600627853,1293.708442
3.590627853,1294.599349
3.580627853,1295.494106
3.570627853,1296.392737
3.560627853,1297.295267
3.550627853,1298.201721
3.540627853,1299.112123
3.530627853,1300.026498
3.520627853,1300.944872
3.510627853,1301.867269
3.500627853,1302.793714
3.490627853,1303.724231
3.480627853,1304.658846
3.470627853,1305.597583
3.460627853,1306.540467
3.450627853,1307.487522
3.440627853,1308.438774
3.430627853,1309.394247
3.420627853,1310.353966
3.410627853,1311.317955
3.400627853,1312.286239
3.390627853,1313.258843
3.380627853,1314.235792
3.370627853,1315.217109
3.360627853,1316.20282
3.350627853,1317.19295
3.340627853,1318.187522
3.330627853,1319.186562
3.320627853,1320.190093
3.310627853,1321.198142
3.300627853,1322.210731
3.290627853,1323.227886
3.280627853,1324.249631
3.270627853,1325.275991
3.260627853,1326.306989
3.250627853,1327.342652
3.240627853,1328.383002
3.230627853,1329.428065
3.220627853,1330.477864
3.210627853,1331.532426
3.200627853,1332.591772
3.190627853,1333.655929
3.180627853,1334.724921
3.170627853,1335.798771
3.160627853,1336.877505
3.150627853,1337.961146
3.140627853,1339.049719
3.130627853,1340.143249
3.120627853,1341.241758
3.110627853,1342.345273
3.100627853,1343.453817
3.090627853,1344.567414
3.080627853,1345.686089
3.070627853,1346.809865
3.060627853,1347.938768
3.050627853,1349.072821
3.040627853,1350.212048
3.030627853,1351.356474
3.020627853,1352.506123
3.010627853,1353.661018
3.000627853,1354.821185
2.990627853,1355.986647
2.980627853,1357.157428
2.970627853,1358.333553
2.960627853,1359.515045
2.950627853,1360.701929
2.940627853,1361.894228
2.930627853,1363.091967
2.920627853,1364.29517
2.910627853,1365.50386
2.900627853,1366.718062
2.890627853,1367.937799
2.880627853,1369.163096
2.870627853,1370.393977
2.860627853,1371.630465
2.850627853,1372.872584
2.840627853,1374.120359
2.830627853,1375.373813
2.820627853,1376.63297
2.810627853,1377.897854
2.800627853,1379.168488
2.790627853,1380.444897
2.780627853,1381.727105
2.770627853,1383.015134
2.760627853,1384.30901
2.750627853,1385.608755
2.740627853,1386.914394
2.730627853,1388.225949
2.720627853,1389.543446
2.710627853,1390.866907
2.700627853,1392.196356
2.690627853,1393.531817
2.680627853,1394.873314
2.670627853,1396.22087
2.660627853,1397.574509
2.650627853,1398.934253
2.640627853,1400.300128
2.630627853,1401.672156
2.620627853,1403.050362
2.610627853,1404.434767
2.600627853,1405.825397
2.590627853,1407.222274
2.580627853,1408.625422
2.570627853,1410.034864
2.560627853,1411.450624
2.550627853,1412.872726
2.540627853,1414.301192
2.530627853,1415.736046
2.520627853,1417.177311
2.510627853,1418.62501
2.500627853,1420.079168
2.490627853,1421.539807
2.480627853,1423.00695
2.470627853,1424.480621
2.460627853,1425.960843
2.450627853,1427.447639
2.440627853,1428.941032
2.430627853,1430.441046
2.420627853,1431.947703
2.410627853,1433.461027
2.400627853,1434.981041
2.390627853,1436.507767
2.380627853,1438.04123
2.370627853,1439.581451
2.360627853,1441.128455
2.350627853,1442.682263
2.340627853,1444.2429
2.330627853,1445.810387
2.320627853,1447.384747
2.310627853,1448.966005
2.300627853,1450.554182
2.290627853,1452.149301
2.280627853,1453.751385
2.270627853,1455.360458
2.260627853,1456.976541
2.250627853,1458.599657
2.240627853,1460.22983
2.230627853,1461.867081
2.220627853,1463.511434
2.210627853,1465.162911
2.200627853,1466.821535
2.190627853,1468.487329
2.180627853,1470.160314
2.170627853,1471.840513
2.160627853,1473.52795
2.150627853,1475.222646
2.140627853,1476.924623
2.130627853,1478.633906
2.120627853,1480.350514
2.110627853,1482.074472
2.100627853,1483.805801
2.090627853,1485.544524
2.080627853,1487.290663
2.070627853,1489.04424
2.060627853,1490.805277
2.050627853,1492.573798
2.040627853,1494.349822
2.030627853,1496.133374
2.020627853,1497.924475
2.010627853,1499.723147
2.000627853,1501.529412
1.990627853,1503.343292
1.980627853,1505.164809
1.970627853,1506.993985
1.960627853,1508.830842
1.950627853,1510.675402
1.940627853,1512.527687
1.930627853,1514.387718
1.920627853,1516.255517
1.910627853,1518.131106
1.900627853,1520.014507
1.890627853,1521.905741
1.880627853,1523.80483
1.870627853,1525.711796
1.860627853,1527.626659
1.850627853,1529.549443
1.840627853,1531.480167
1.830627853,1533.418854
1.820627853,1535.365525
1.810627853,1537.320202
1.800627853,1539.282905
1.790627853,1541.253656
1.780627853,1543.232477
1.770627853,1545.219388
1.760627853,1547.21441
1.750627853,1549.217566
1.740627853,1551.228875
1.730627853,1553.24836
1.720627853,1555.276041
1.710627853,1557.311939
1.700627853,1559.356074
1.690627853,1561.408469
1.680627853,1563.469143
1.670627853,1565.538119
1.660627853,1567.615415
1.650627853,1569.701054
1.640627853,1571.795055
1.630627853,1573.89744
1.620627853,1576.008229
1.610627853,1578.127443
1.600627853,1580.255102
1.590627853,1582.391226
1.580627853,1584.535837
1.570627853,1586.688954
1.560627853,1588.850598
1.550627853,1591.020789
1.540627853,1593.199547
1.530627853,1595.386893
1.520627853,1597.582847
1.510627853,1599.787428
1.500627853,1602.000658
1.490627853,1604.222555
1.480627853,1606.45314
1.470627853,1608.692433
1.460627853,1610.940453
1.450627853,1613.197221
1.440627853,1615.462756
1.430627853,1617.737079
1.420627853,1620.020207
1.410627853,1622.312162
1.400627853,1624.612963
1.390627853,1626.922629
1.380627853,1629.241179
1.370627853,1631.568634
1.360627853,1633.905012
1.350627853,1636.250333
1.340627853,1638.604616
1.330627853,1640.96788
1.320627853,1643.340144
1.310627853,1645.721428
1.300627853,1648.11175
1.290627853,1650.511129
1.280627853,1652.919585
1.270627853,1655.337136
1.260627853,1657.7638
1.250627853,1660.199598
1.240627853,1662.644546
1.230627853,1665.098665
1.220627853,1667.561972
1.210627853,1670.034486
1.200627853,1672.516226
1.190627853,1675.007209
1.180627853,1677.507455
1.170627853,1680.016981
1.160627853,1682.535805
1.150627853,1685.063946
1.140627853,1687.601422
1.130627853,1690.148251
1.120627853,1692.70445
1.110627853,1695.270039
1.100627853,1697.845033
1.090627853,1700.429452
1.080627853,1703.023313
1.070627853,1705.626633
1.060627853,1708.239431
1.050627853,1710.861723
1.040627853,1713.493527
1.030627853,1716.13486
1.020627853,1718.78574
1.010627853,1721.446184
1.000627853,1724.116209
0.990627853,1726.795832
0.980627853,1729.48507
0.970627853,1732.183941
0.960627853,1734.89246
0.950627853,1737.610646
0.940627853,1740.338513
0.930627853,1743.07608
0.920627853,1745.823363
0.910627853,1748.580379
0.900627853,1751.347143
0.890627853,1754.123672
0.880627853,1756.909983
0.870627853,1759.706091
0.860627853,1762.512014
0.850627853,1765.327766
0.840627853,1768.153364
0.830627853,1770.988825
0.820627853,1773.834163
0.810627853,1776.689394
0.800627853,1779.554535
0.790627853,1782.429601
0.780627853,1785.314608
0.770627853,1788.20957
0.760627853,1791.114504
0.750627853,1794.029424
0.740627853,1796.954346
0.730627853,1799.889286
0.720627853,1802.834257
0.710627853,1805.789276
0.700627853,1808.754357
0.690627853,1811.729514
0.680627853,1814.714764
0.670627853,1817.710119
0.660627853,1820.715596
0.650627853,1823.731208
0.640627853,1826.75697
0.630627853,1829.792896
0.620627853,1832.839001
0.610627853,1835.895298
0.600627853,1838.961802
0.590627853,1842.038527
0.580627853,1845.125487
0.570627853,1848.222694
0.560627853,1851.330165
0.550627853,1854.447911
0.540627853,1857.575946
0.530627853,1860.714285
0.520627853,1863.862939
0.510627853,1867.021924
0.500627853,1870.191251
0.490627853,1873.370934
0.480627853,1876.560986
0.470627853,1879.761421
0.460627853,1882.972249
0.450627853,1886.193486
0.440627853,1889.425143
0.430627853,1892.667232
0.420627853,1895.919767
0.410627853,1899.18276
0.400627853,1902.456222
0.390627853,1905.740167
0.380627853,1909.034606
0.370627853,1912.339551
0.360627853,1915.655015
0.350627853,1918.981008
0.340627853,1922.317544
0.330627853,1925.664633
0.320627853,1929.022286
0.310627853,1932.390517
0.300627853,1935.769335
0.290627853,1939.158751
0.280627853,1942.558778
0.270627853,1945.969427
0.260627853,1949.390707
0.250627853,1952.82263
0.240627853,1956.265207
0.230627853,1959.718449
0.220627853,1963.182365
0.210627853,1966.656966
0.200627853,1970.142264
0.190627853,1973.638267
0.180627853,1977.144986
0.170627853,1980.662432
0.160627853,1984.190613
0.150627853,1987.729541
0.140627853,1991.279224
0.130627853,1994.839672
0.120627853,1998.410895
0.110627853,2001.992902
0.100627853,2005.585703
0.090627853,2009.189306
0.080627853,2012.803721
0.070627853,2016.428957
0.060627853,2020.065023
0.050627853,2023.711927
0.040627853,2027.369678
0.030627853,2031.038285
0.020627853,2034.717756
0.010627853,2038.408099
0.000627853,2042.109323


==> figs/95mm.csv <==
Step,Value
0,0
0.002020202,1.45405E-08
0.004040404,5.73533E-08
0.006060606,1.27225E-07
0.008080808,2.22942E-07
0.01010101,3.43292E-07
0.012121212,4.87062E-07
0.014141414,6.53037E-07
0.016161616,8.40005E-07
0.018181818,1.04675E-06
0.02020202,1.27207E-06
0.022222222,1.51473E-06
0.024242424,1.77354E-06
0.026262626,2.04727E-06
0.028282828,2.33472E-06
0.03030303,2.63467E-06
0.032323232,2.9459E-06
0.034343434,3.26721E-06
0.036363636,3.59737E-06
0.038383838,3.93519E-06
0.04040404,4.27944E-06
0.042424242,4.62891E-06
0.044444444,4.98238E-06
0.046464646,5.33865E-06
0.048484848,5.6965E-06
0.050505051,6.05472E-06
0.052525253,6.4121E-06
0.054545455,6.76741E-06
0.056565657,7.11945E-06
0.058585859,7.46701E-06
0.060606061,7.80887E-06
0.062626263,8.14382E-06
0.064646465,8.47064E-06
0.066666667,8.78812E-06
0.068686869,9.09505E-06
0.070707071,9.39022E-06
0.072727273,9.67241E-06
0.074747475,9.94041E-06
0.076767677,1.0193E-05
0.078787879,1.0429E-05
0.080808081,1.06472E-05
0.082828283,1.08466E-05
0.084848485,1.10263E-05
0.086868687,1.11853E-05
0.088888889,1.1323E-05
0.090909091,1.14387E-05
0.092929293,1.15319E-05
0.094949495,1.16022E-05
0.096969697,1.16492E-05
0.098989899,1.16727E-05
0.101010101,1.16727E-05
0.103030303,1.16492E-05
0.105050505,1.16022E-05
0.107070707,1.15319E-05
0.109090909,1.14387E-05
0.111111111,1.1323E-05
0.113131313,1.11853E-05
0.115151515,1.10263E-05
0.117171717,1.08466E-05
0.119191919,1.06472E-05
0.121212121,1.0429E-05
0.123232323,1.0193E-05
0.125252525,9.94041E-06
0.127272727,9.67241E-06
0.129292929,9.39022E-06
0.131313131,9.09505E-06
0.133333333,8.78812E-06
0.135353535,8.47064E-06
0.137373737,8.14382E-06
0.139393939,7.80887E-06
0.141414141,7.46701E-06
0.143434343,7.11945E-06
0.145454545,6.76741E-06
0.147474747,6.4121E-06
0.149494949,6.05472E-06
0.151515152,5.6965E-06
0.153535354,5.33865E-06
0.155555556,4.98238E-06
0.157575758,4.62891E-06
0.15959596,4.27944E-06
0.161616162,3.93519E-06
0.163636364,3.59737E-06
0.165656566,3.26721E-06
0.167676768,2.9459E-06
0.16969697,2.63467E-06
0.171717172,2.33472E-06
0.173737374,2.04727E-06
0.175757576,1.77354E-06
0.177777778,1.51473E-06
0.17979798,1.27207E-06
0.181818182,1.04675E-06
0.183838384,8.40005E-07
0.185858586,6.53037E-07
0.187878788,4.87062E-07
0.18989899,3.43292E-07
0.191919192,2.22942E-07
0.193939394,1.27225E-07
0.195959596,5.73533E-08
0.197979798,1.45405E-08
0.2,0
,0
,0
,0


==> figs/Book2.csv <==
Step,Value
0,817.1727589
0.01,817.8317969
0.02,818.4900069
0.03,819.1473873
0.04,819.8039365
0.05,820.4596528
0.06,821.1145344
0.07,821.7685797
0.08,822.4217869
0.09,823.0741542
0.1,823.7256798
0.11,824.376362
0.12,825.0261987
0.13,825.6751883
0.14,826.3233287
0.15,826.970618
0.16,827.6170544
0.17,828.2626357
0.18,828.9073601
0.19,829.5512255
0.2,830.1942298
0.21,830.836371
0.22,831.4776469
0.23,832.1180555
0.24,832.7575945
0.25,833.3962619
0.26,834.0340554
0.27,834.6709727
0.28,835.3070117
0.29,835.94217
0.3,836.5764453
0.31,837.2098354
0.32,837.8423378
0.33,838.4739502
0.34,839.1046701
0.35,839.7344952
0.36,840.3634229
0.37,840.9914509
0.38,841.6185765
0.39,842.2447972
0.4,842.8701106
0.41,843.4945139
0.42,844.1180046
0.43,844.74058
0.44,845.3622375
0.45,845.9829744
0.46,846.6027879
0.47,847.2216754
0.48,847.839634
0.49,848.4566609
0.5,849.0727533
0.51,849.6879084
0.52,850.3021233
0.53,850.915395
0.54,851.5277207
0.55,852.1390974
0.56,852.749522
0.57,853.3589916
0.58,853.9675032
0.59,854.5750536
0.6,855.1816398
0.61,855.7872586
0.62,856.3919069
0.63,856.9955815
0.64,857.5982792
0.65,858.1999968
0.66,858.800731
0.67,859.4004785
0.68,859.999236
0.69,860.5970001
0.7,861.1937675
0.71,861.7895348
0.72,862.3842984
0.73,862.9780551
0.74,863.5708012
0.75,864.1625332
0.76,864.7532477
0.77,865.3429409
0.78,865.9316094
0.79,866.5192494
0.8,867.1058574
0.81,867.6914296
0.82,868.2759622
0.83,868.8594516
0.84,869.4418939
0.85,870.0232853
0.86,870.603622
0.87,871.1829001
0.88,871.7611157
0.89,872.3382648
0.9,872.9143435
0.91,873.4893479
0.92,874.0632737
0.93,874.636117
0.94,875.2078738
0.95,875.7785398
0.96,876.3481109
0.97,876.9165829
0.98,877.4839516
0.99,878.0502128
1,878.6153621
1.01,879.1793953
1.02,879.7423079
1.03,880.3040957
1.04,880.8647542
1.05,881.4242789
1.06,881.9826653
1.07,882.5399091
1.08,883.0960055
1.09,883.65095
1.1,884.204738
1.11,884.7573649
1.12,885.308826
1.13,885.8591165
1.14,886.4082317
1.15,886.9561668
1.16,887.5029169
1.17,888.0484774
1.18,888.5928431
1.19,889.1360092
1.2,889.6779708
1.21,890.2187229
1.22,890.7582603
1.23,891.2965781
1.24,891.8336711
1.25,892.3695342
1.26,892.9041621
1.27,893.4375498
1.28,893.9696919
1.29,894.5005832
1.3,895.0302182
1.31,895.5585918
1.32,896.0856983
1.33,896.6115325
1.34,897.1360887
1.35,897.6593616
1.36,898.1813455
1.37,898.7020349
1.38,899.2214241
1.39,899.7395075
1.4,900.2562792
1.41,900.7717337
1.42,901.285865
1.43,901.7986674
1.44,902.310135
1.45,902.8202618
1.46,903.329042
1.47,903.8364695
1.48,904.3425383
1.49,904.8472424
1.5,905.3505755
1.51,905.8525316
1.52,906.3531044
1.53,906.8522878
1.54,907.3500754
1.55,907.8464609
1.56,908.341438
1.57,908.8350001
1.58,909.327141
1.59,909.8178541
1.6,910.3071328
1.61,910.7949706
1.62,911.2813608
1.63,911.7662969
1.64,912.249772
1.65,912.7317794
1.66,913.2123124
1.67,913.691364
1.68,914.1689274
1.69,914.6449957
1.7,915.1195619
1.71,915.5926189
1.72,916.0641598
1.73,916.5341773
1.74,917.0026644
1.75,917.4696138
1.76,917.9350182
1.77,918.3988705
1.78,918.8611633
1.79,919.3218891
1.8,919.7810405
1.81,920.2386101
1.82,920.6945903
1.83,921.1489736
1.84,921.6017524
1.85,922.0529189
1.86,922.5024655
1.87,922.9503845
1.88,923.396668
1.89,923.8413081
1.9,924.284297
1.91,924.7256267
1.92,925.1652893
1.93,925.6032766
1.94,926.0395807
1.95,926.4741933
1.96,926.9071063
1.97,927.3383115
1.98,927.7678005
1.99,928.1955652
2,928.621597
2.01,929.0458875
2.02,929.4684284
2.03,929.8892111
2.04,930.308227
2.05,930.7254675
2.06,931.1409239
2.07,931.5545877
2.08,931.9664499
2.09,932.3765018
2.1,932.7847346
2.11,933.1911394
2.12,933.5957072
2.13,933.9984291
2.14,934.3992959
2.15,934.7982987
2.16,935.1954283
2.17,935.5906755
2.18,935.9840312
2.19,936.375486
2.2,936.7650306
2.21,937.1526558
2.22,937.538352
2.23,937.9221099
2.24,938.3039199
2.25,938.6837725
2.26,939.0616583
2.27,939.4375674
2.28,939.8114903
2.29,940.1834172
2.3,940.5533384
2.31,940.9212442
2.32,941.2871246
2.33,941.6509698
2.34,942.0127699
2.35,942.3725149
2.36,942.7301949
2.37,943.0857997
2.38,943.4393193
2.39,943.7907436
2.4,944.1400625
2.41,944.4872656
2.42,944.8323429
2.43,945.1752841
2.44,945.5160787
2.45,945.8547166
2.46,946.1911873
2.47,946.5254805
2.48,946.8575856
2.49,947.1874922
2.5,947.5151898
2.51,947.840668
2.52,948.163916
2.53,948.4849233
2.54,948.8036793
2.55,949.1201734
2.56,949.4343949
2.57,949.746333
2.58,950.055977
2.59,950.3633162
2.6,950.6683398
2.61,950.971037
2.62,951.2713971
2.63,951.569409
2.64,951.8650621
2.65,952.1583454
2.66,952.449248
2.67,952.737759
2.68,953.0238675
2.69,953.3075627
2.7,953.5888334
2.71,953.8676688
2.72,954.1440579
2.73,954.4179897
2.74,954.6894533
2.75,954.9584377
2.76,955.2249318
2.77,955.4889247
2.78,955.7504055
2.79,956.009363
2.8,956.2657864
2.81,956.5196646
2.82,956.7709867
2.83,957.0197417
2.84,957.2659187
2.85,957.5095066
2.86,957.7504946
2.87,957.9888717
2.88,958.2246271
2.89,958.4577497
2.9,958.6882289
2.91,958.9160536
2.92,959.1412132
2.93,959.3636967
2.94,959.5834935
2.95,959.8005927
2.96,960.0149837
2.97,960.2266558
2.98,960.4355983
2.99,960.6418006
3,960.8452522
3.01,961.0459426
3.02,961.2438611
3.03,961.4389975
3.04,961.6313413
3.05,961.8208822
3.06,962.0076099
3.07,962.1915142
3.08,962.3725848
3.09,962.5508117
3.1,962.7261848
3.11,962.8986942
3.12,963.0683298
3.13,963.2350819
3.14,963.3989406
3.15,963.5598963
3.16,963.7179393
3.17,963.8730601
3.18,964.0252491
3.19,964.174497
3.2,964.3207944
3.21,964.4641322
3.22,964.6045012
3.23,964.7418924
3.24,964.8762968
3.25,965.0077055
3.26,965.1361099
3.27,965.2615013
3.28,965.383871
3.29,965.5032108
3.3,965.6195123
3.31,965.7327673
3.32,965.8429675
3.33,965.9501052
3.34,966.0541724
3.35,966.1551614
3.36,966.2530644
3.37,966.3478742
3.38,966.4395832
3.39,966.5281843
3.4,966.6136702
3.41,966.6960342
3.42,966.7752692
3.43,966.8513687
3.44,966.9243259
3.45,966.9941347
3.46,967.0607885
3.47,967.1242813
3.48,967.1846072
3.49,967.2417602
3.5,967.2957347
3.51,967.3465252
3.52,967.3941261
3.53,967.4385324
3.54,967.4797388
3.55,967.5177405
3.56,967.5525327
3.57,967.5841108
3.58,967.6124702
3.59,967.6376068
3.6,967.6595162
3.61,967.6781946
3.62,967.6936381
3.63,967.705843
3.64,967.7148058
3.65,967.7205231
3.66,967.7229917
3.67,967.7222085
3.68,967.7181706
3.69,967.7108752
3.7,967.7003199
3.71,967.686502
3.72,967.6694192
3.73,967.6490695
3.74,967.6254508
3.75,967.5985611
3.76,967.5683988
3.77,967.5349622
3.78,967.4982498
3.79,967.4582603
3.8,967.4149924
3.81,967.368445
3.82,967.318617
3.83,967.2655076
3.84,967.209116
3.85,967.1494414
3.86,967.0864833
3.87,967.020241
3.88,966.9507142
3.89,966.8779024
3.9,966.8018053
3.91,966.7224226
3.92,966.6397541
3.93,966.5537996
3.94,966.4645588
3.95,966.3720318
3.96,966.2762182
3.97,966.1771179
3.98,966.0747308
3.99,965.9690566
4,965.8600951
4.01,965.747846
4.02,965.6323088
4.03,965.5134832
4.04,965.3913686
4.05,965.2659642
4.06,965.1372694
4.07,965.005283
4.08,964.8700041
4.09,964.7314313
4.1,964.589563
4.11,964.4443976
4.12,964.2959331
4.13,964.1441673
4.14,963.9890975
4.15,963.8307211
4.16,963.6690347
4.17,963.504035
4.18,963.3357179
4.19,963.1640791
4.2,962.989114
4.21,962.8108173
4.22,962.6291832
4.23,962.4442056
4.24,962.2558777
4.25,962.064192
4.26,961.8691407
4.27,961.670715
4.28,961.4689056
4.29,961.2637026
4.3,961.0550951
4.31,960.8430715
4.32,960.6276193
4.33,960.4087253
4.34,960.1863753
4.35,959.960554
4.36,959.7312454
4.37,959.4984321
4.38,959.2620959
4.39,959.0222172
4.4,958.7787756
4.41,958.531749
4.42,958.2811144
4.43,958.0268472
4.44,957.7689216
4.45,957.5073103
4.46,957.2419844
4.47,956.9729135
4.48,956.7000656
4.49,956.4234072
4.5,956.1429027
4.51,955.858515
4.52,955.5702051
4.53,955.2779319
4.54,954.9816525
4.55,954.6813218
4.56,954.3768928
4.57,954.0683161
4.58,953.7555401
4.59,953.4385108
4.6,953.1171719
4.61,952.7914645
4.62,952.4613273
4.63,952.1266962
4.64,951.7875045
4.65,951.4436825
4.66,951.0951579
4.67,950.7418552
4.68,950.383696
4.69,950.0205987
4.7,949.6524785
4.71,949.2792473
4.72,948.9008135
4.73,948.5170823
4.74,948.1279549
4.75,947.7333292
4.76,947.3330991
4.77,946.9271549
4.78,946.5153826
4.79,946.0976645
4.8,945.6738785
4.81,945.2438985
4.82,944.8075937
4.83,944.3648292
4.84,943.9154655
4.85,943.4593583
4.86,942.9963586
4.87,942.5263128
4.88,942.049062
4.89,941.5644424
4.9,941.0722852
4.91,940.572416
4.92,940.0646555
4.93,939.5488184
4.94,939.0247143
4.95,938.4921469
4.96,937.9509141
4.97,937.400808
4.98,936.8416147
4.99,936.2731143
5,935.6950804
5.01,935.1072808
5.02,934.5094764
5.03,933.901422
5.04,933.2828655
5.05,932.6535484
5.06,932.0132051
5.07,931.3615635
5.08,930.6983441
5.09,930.0232606
5.1,929.3360194
5.11,928.6363196
5.12,927.9238533
5.13,927.1983046
5.14,926.4593506
5.15,925.7066605
5.16,924.9398958
5.17,924.1587104
5.18,923.3627503
5.19,922.5516535
5.2,921.7250501
5.21,920.8825621
5.22,920.0238035
5.23,919.14838
5.24,918.2558891
5.25,917.3459201
5.26,916.4180537
5.27,915.4718626
5.28,914.5069108
5.29,913.5227538
5.3,912.5189388
5.31,911.4950044
5.32,910.4504806
5.33,909.3848888
5.34,908.2977419
5.35,907.1885442
5.36,906.0567912
5.37,904.9019701
5.38,903.7235593
5.39,902.5210285
5.4,901.2938391
5.41,900.0414437
5.42,898.7632866
5.43,897.4588035
5.44,896.1274214
5.45,894.7685593
5.46,893.3816276
5.47,891.9660285
5.48,890.5211558
5.49,889.0463954
5.5,887.5411248
5.51,886.0047138
5.52,884.436524
5.53,882.8359095
5.54,881.2022164
5.55,879.5347833
5.56,877.8329415
5.57,876.0960147
5.58,874.3233194
5.59,872.5141653
5.6,870.6678547
5.61,868.7836837
5.62,866.8609412
5.63,864.8989101
5.64,862.8968668
5.65,860.8540817
5.66,858.7698192
5.67,856.6433382
5.68,854.4738919
5.69,852.2607284
5.7,850.0030905
5.71,847.7002164
5.72,845.3513396
5.73,842.9556891
5.74,840.51249
5.75,838.0209633
5.76,835.4803266
5.77,832.8897941


==> figs/Book3.csv <==
Value,Step
311.06592,5.760086665
314.3618497,5.750086665
317.6129163,5.740086665
320.8198465,5.730086665
323.9833643,5.720086665
327.1041905,5.710086665
330.1830429,5.700086665
333.2206356,5.690086665
336.2176791,5.680086665
339.1748796,5.670086665
342.0929396,5.660086665
344.9725565,5.650086665
347.8144237,5.640086665
350.6192293,5.630086665
353.3876563,5.620086665
356.1203829,5.610086665
358.8180813,5.600086665
361.4814184,5.590086665
364.1110552,5.580086665
366.7076467,5.570086665
369.2718417,5.560086665
371.804283,5.550086665
374.3056065,5.540086665
376.776442,5.530086665
379.2174122,5.520086665
381.6291333,5.510086665
384.0122141,5.500086665
386.3672568,5.490086665
388.6948562,5.480086665
390.9955997,5.470086665
393.2700676,5.460086665
395.5188326,5.450086665
397.7424599,5.440086665
399.941507,5.430086665
402.1165239,5.420086665
404.2680526,5.410086665
406.3966276,5.400086665
408.5027754,5.390086665
410.5870147,5.380086665
412.6498562,5.370086665
414.6918026,5.360086665
416.7133488,5.350086665
418.7149817,5.340086665
420.6971799,5.330086665
422.6604144,5.320086665
424.6051479,5.310086665
426.5318352,5.300086665
428.440923,5.290086665
430.33285,5.280086665
432.208047,5.270086665
434.0669369,5.260086665
435.9099344,5.250086665
437.7374466,5.240086665
439.5498724,5.230086665
441.3476032,5.220086665
443.1310222,5.210086665
444.9005053,5.200086665
446.6564203,5.190086665
448.3991276,5.180086665
450.1289798,5.170086665
451.8463221,5.160086665
453.5514922,5.150086665
455.2448204,5.140086665
456.9266294,5.130086665
458.5972351,5.120086665
460.2569456,5.110086665
461.9060624,5.100086665
463.5448797,5.090086665
465.1736846,5.080086665
466.7927575,5.070086665
468.4023718,5.060086665
470.0027945,5.050086665
471.5942855,5.040086665
473.1770984,5.030086665
474.7514803,5.020086665
476.317672,5.010086665
477.8759077,5.000086665
479.4264158,4.990086665
480.9694182,4.980086665
482.5051311,4.970086665
484.0337647,4.960086665
485.5555232,4.950086665
487.0706053,4.940086665
488.579204,4.930086665
490.0815066,4.920086665
491.5776952,4.910086665
493.0679465,4.900086665
494.5524318,4.890086665
496.0313173,4.880086665
497.5047644,4.870086665
498.9729293,4.860086665
500.4359633,4.850086665
501.8940131,4.840086665
503.3472207,4.830086665
504.7957235,4.820086665
506.2396545,4.810086665
507.6791421,4.800086665
509.1143107,4.790086665
510.5452804,4.780086665
511.9721672,4.770086665
513.395083,4.760086665
514.814136,4.750086665
516.2294304,4.740086665
517.6410668,4.730086665
519.0491419,4.720086665
520.4537493,4.710086665
521.8549788,4.700086665
523.2529168,4.690086665
524.6476466,4.680086665
526.0392482,4.670086665
527.4277985,4.660086665
528.8133713,4.650086665
530.1960375,4.640086665
531.5758651,4.630086665
532.9529192,4.620086665
534.3272624,4.610086665
535.6989545,4.600086665
537.0680528,4.590086665
538.4346119,4.580086665
539.7986843,4.570086665
541.1603199,4.560086665
542.5195664,4.550086665
543.8764693,4.540086665
545.231072,4.530086665
546.5834157,4.520086665
547.9335397,4.510086665
549.2814813,4.500086665
550.6272759,4.490086665
551.9709572,4.480086665
553.3125569,4.470086665
554.6521053,4.460086665
555.9896308,4.450086665
557.3251604,4.440086665
558.6587195,4.430086665
559.9903319,4.420086665
561.3200201,4.410086665
562.6478053,4.400086665
563.9737073,4.390086665
565.2977447,4.380086665
566.6199347,4.370086665
567.9402934,4.360086665
569.258836,4.350086665
570.5755763,4.340086665
571.8905273,4.330086665
573.2037008,4.320086665
574.5151079,4.310086665
575.8247585,4.300086665
577.1326619,4.290086665
578.4388264,4.280086665
579.7432595,4.270086665
581.0459681,4.260086665
582.3469582,4.250086665
583.6462352,4.240086665
584.9438039,4.230086665
586.2396683,4.220086665
587.533832,4.210086665
588.826298,4.200086665
590.1170686,4.190086665
591.4061459,4.180086665
592.6935313,4.170086665
593.9792259,4.160086665
595.2632302,4.150086665
596.5455444,4.140086665
597.8261685,4.130086665
599.1051019,4.120086665
600.3823438,4.110086665
601.6578932,4.100086665
602.9317485,4.090086665
604.2039083,4.080086665
605.4743705,4.070086665
606.7431332,4.060086665
608.0101941,4.050086665
609.2755506,4.040086665
610.5392003,4.030086665
611.8011402,4.020086665
613.0613675,4.010086665
614.3198792,4.000086665
615.5766723,3.990086665
616.8317434,3.980086665
618.0850894,3.970086665
619.336707,3.960086665
620.5865927,3.950086665
621.8347432,3.940086665
623.0811552,3.930086665
624.3258251,3.920086665
625.5687496,3.910086665
626.8099252,3.900086665
628.0493487,3.890086665
629.2870165,3.880086665
630.5229255,3.870086665
631.7570724,3.860086665
632.9894538,3.850086665
634.2200668,3.840086665
635.4489082,3.830086665
636.675975,3.820086665
637.9012644,3.810086665
639.1247734,3.800086665
640.3464993,3.790086665
641.5664396,3.780086665
642.7845916,3.770086665
644.000953,3.760086665
645.2155215,3.750086665
646.4282948,3.740086665
647.639271,3.730086665
648.8484479,3.720086665
650.055824,3.710086665
651.2613974,3.700086665
652.4651666,3.690086665
653.6671302,3.680086665
654.8672869,3.670086665
656.0656356,3.660086665
657.2621753,3.650086665
658.4569051,3.640086665
659.6498244,3.630086665
660.8409325,3.620086665
662.0302291,3.610086665
663.2177139,3.600086665
664.4033868,3.590086665
665.5872478,3.580086665
666.7692971,3.570086665
667.9495351,3.560086665
669.1279621,3.550086665
670.3045789,3.540086665
671.4793862,3.530086665
672.652385,3.520086665
673.8235763,3.510086665
674.9929613,3.500086665
676.1605414,3.490086665
677.3263181,3.480086665
678.4902931,3.470086665
679.6524682,3.460086665
680.8128454,3.450086665
681.9714266,3.440086665
683.1282142,3.430086665
684.2832104,3.420086665
685.4364179,3.410086665
686.5878391,3.400086665
687.737477,3.390086665
688.8853344,3.380086665
690.0314143,3.370086665
691.1757199,3.360086665
692.3182545,3.350086665
693.4590215,3.340086665
694.5980244,3.330086665
695.7352668,3.320086665
696.8707526,3.310086665
698.0044857,3.300086665
699.13647,3.290086665
700.2667097,3.280086665
701.3952089,3.270086665
702.5219721,3.260086665
703.6470037,3.250086665
704.7703082,3.240086665
705.8918903,3.230086665
707.0117546,3.220086665
708.1299062,3.210086665
709.2463499,3.200086665
710.3610907,3.190086665
711.4741338,3.180086665
712.5854844,3.170086665
713.6951477,3.160086665
714.8031293,3.150086665
715.9094344,3.140086665
717.0140688,3.130086665
718.1170379,3.120086665
719.2183476,3.110086665
720.3180036,3.100086665
721.4160116,3.090086665
722.5123777,3.080086665
723.6071078,3.070086665
724.7002079,3.060086665
725.7916842,3.050086665
726.8815428,3.040086665
727.9697899,3.030086665
729.0564318,3.020086665
730.1414748,3.010086665
731.2249253,3.000086665
732.3067898,2.990086665
733.3870747,2.980086665
734.4657865,2.970086665
735.5429317,2.960086665
736.6185171,2.950086665
737.6925492,2.940086665
738.7650347,2.930086665
739.8359803,2.920086665
740.9053928,2.910086665
741.973279,2.900086665
743.0396456,2.890086665
744.1044994,2.880086665
745.1678475,2.870086665
746.2296966,2.860086665
747.2900536,2.850086665
748.3489255,2.840086665
749.4063192,2.830086665
750.4622418,2.820086665
751.5167,2.810086665
752.5697011,2.800086665
753.6212518,2.790086665
754.6713594,2.780086665
755.7200308,2.770086665
756.767273,2.760086665
757.813093,2.750086665
758.857498,2.740086665
759.9004949,2.730086665
760.9420909,2.720086665
761.9822929,2.710086665
763.021108,2.700086665
764.0585432,2.690086665
765.0946057,2.680086665
766.1293023,2.670086665
767.1626402,2.660086665
768.1946264,2.650086665
769.2252679,2.640086665
770.2545716,2.630086665
771.2825447,2.620086665
772.309194,2.610086665
773.3345265,2.600086665
774.3585492,2.590086665
775.3812691,2.580086665
776.4026929,2.570086665
777.4228278,2.560086665
778.4416804,2.550086665
779.4592577,2.540086665
780.4755666,2.530086665
781.4906139,2.520086665
782.5044063,2.510086665
783.5169506,2.500086665
784.5282536,2.490086665
785.5383221,2.480086665
786.5471627,2.470086665
787.5547821,2.460086665
788.561187,2.450086665
789.5663839,2.440086665
790.5703796,2.430086665
791.5731804,2.420086665
792.5747931,2.410086665
793.575224,2.400086665
794.5744798,2.390086665
795.5725667,2.380086665
796.5694912,2.370086665
797.5652597,2.360086665
798.5598786,2.350086665
799.5533541,2.340086665
800.5456926,2.330086665
801.5369002,2.320086665
802.5269832,2.310086665
803.5159477,2.300086665
804.5037999,2.290086665
805.4905459,2.280086665
806.4761917,2.270086665
807.4607434,2.260086665
808.4442069,2.250086665
809.4265882,2.240086665
810.4078932,2.230086665
811.3881278,2.220086665
812.3672978,2.210086665
813.3454089,2.200086665
814.322467,2.190086665
815.2984777,2.180086665
816.2734467,2.170086665
817.2473796,2.160086665
818.2202821,2.150086665
819.1921596,2.140086665
820.1630177,2.130086665
821.1328619,2.120086665
822.1016975,2.110086665
823.0695299,2.100086665
824.0363645,2.090086665
825.0022066,2.080086665
825.9670614,2.070086665
826.9309341,2.060086665
827.8938299,2.050086665
828.855754,2.040086665
829.8167113,2.030086665
830.776707,2.020086665
831.7357461,2.010086665
832.6938334,2.000086665
833.6509739,1.990086665
834.6071725,1.980086665
835.562434,1.970086665
836.5167631,1.960086665
837.4701646,1.950086665
838.4226433,1.940086665
839.3742037,1.930086665
840.3248504,1.920086665
841.2745881,1.910086665
842.2234212,1.900086665
843.1713541,1.890086665
844.1183915,1.880086665
845.0645376,1.870086665
846.0097967,1.860086665
846.9541732,1.850086665
847.8976714,1.840086665
848.8402954,1.830086665
849.7820494,1.820086665
850.7229376,1.810086665
851.662964,1.800086665
852.6021328,1.790086665
853.5404478,1.780086665
854.477913,1.770086665
855.4145325,1.760086665
856.3503099,1.750086665
857.2852492,1.740086665
858.2193542,1.730086665
859.1526286,1.720086665
860.0850761,1.710086665
861.0167003,1.700086665
861.9475049,1.690086665
862.8774935,1.680086665
863.8066696,1.670086665
864.7350367,1.660086665
865.6625982,1.650086665
866.5893576,1.640086665
867.5153182,1.630086665
868.4404834,1.620086665
869.3648564,1.610086665
870.2884405,1.600086665
871.211239,1.590086665
872.1332548,1.580086665
873.0544913,1.570086665
873.9749514,1.560086665
874.8946383,1.550086665
875.8135549,1.540086665
876.7317042,1.530086665
877.6490891,1.520086665
878.5657125,1.510086665
879.4815772,1.500086665
880.3966861,1.490086665
881.311042,1.480086665
882.2246475,1.470086665
883.1375053,1.460086665
884.0496181,1.450086665
884.9609886,1.440086665
885.8716192,1.430086665
886.7815126,1.420086665
887.6906712,1.410086665
888.5990974,1.400086665
889.5067938,1.390086665
890.4137627,1.380086665
891.3200064,1.370086665
892.2255273,1.360086665
893.1303276,1.350086665
894.0344096,1.340086665
894.9377754,1.330086665
895.8404273,1.320086665
896.7423673,1.310086665
897.6435976,1.300086665
898.5441202,1.290086665
899.4439371,1.280086665
900.3430503,1.270086665
901.2414618,1.260086665
902.1391735,1.250086665
903.0361872,1.240086665
903.9325048,1.230086665
904.8281281,1.220086665
905.7230589,1.210086665
906.6172989,1.200086665
907.5108498,1.190086665
908.4037133,1.180086665
909.295891,1.170086665
910.1873845,1.160086665
911.0781954,1.150086665
911.9683253,1.140086665
912.8577755,1.130086665
913.7465476,1.120086665
914.6346431,1.110086665
915.5220633,1.100086665
916.4088095,1.090086665
917.2948832,1.080086665
918.1802856,1.070086665
919.065018,1.060086665
919.9490816,1.050086665
920.8324776,1.040086665
921.7152073,1.030086665
922.5972716,1.020086665
923.4786719,1.010086665
924.359409,1.000086665
925.2394841,0.990086665
926.1188981,0.980086665
926.9976522,0.970086665
927.8757471,0.960086665
928.7531838,0.950086665
929.6299633,0.940086665
930.5060863,0.930086665
931.3815538,0.920086665
932.2563664,0.910086665
933.1305249,0.900086665
934.0040302,0.890086665
934.8768828,0.880086665
935.7490835,0.870086665
936.6206329,0.860086665
937.4915317,0.850086665
938.3617803,0.840086665
939.2313794,0.830086665
940.1003295,0.820086665
940.968631,0.810086665
941.8362845,0.800086665
942.7032904,0.790086665
943.5696491,0.780086665
944.4353609,0.770086665
945.3004262,0.760086665
946.1648454,0.750086665
947.0286187,0.740086665
947.8917464,0.730086665
948.7542287,0.720086665
949.6160658,0.710086665
950.477258,0.700086665
951.3378053,0.690086665
952.1977078,0.680086665
953.0569657,0.670086665
953.9155791,0.660086665
954.7735479,0.650086665
955.6308722,0.640086665
956.4875519,0.630086665
957.343587,0.620086665
958.1989775,0.610086665
959.0537232,0.600086665
959.907824,0.590086665
960.7612797,0.580086665
961.6140902,0.570086665
962.4662552,0.560086665
963.3177746,0.550086665
964.1686479,0.540086665
965.018875,0.530086665
965.8684555,0.520086665
966.7173891,0.510086665
967.5656754,0.500086665
968.413314,0.490086665
969.2603045,0.480086665
970.1066464,0.470086665
970.9523392,0.460086665
971.7973824,0.450086665
972.6417755,0.440086665
973.485518,0.430086665
974.3286092,0.420086665
975.1710485,0.410086665
976.0128353,0.400086665
976.8539689,0.390086665
977.6944487,0.380086665
978.5342739,0.370086665
979.3734437,0.360086665
980.2119574,0.350086665
981.0498142,0.340086665
981.8870133,0.330086665
982.7235538,0.320086665
983.5594349,0.310086665
984.3946556,0.300086665
985.229215,0.290086665
986.0631122,0.280086665
986.8963462,0.270086665
987.7289159,0.260086665
988.5608205,0.250086665
989.3920587,0.240086665
990.2226295,0.230086665
991.0525318,0.220086665
991.8817645,0.210086665
992.7103264,0.200086665
993.5382164,0.190086665
994.3654332,0.180086665
995.1919755,0.170086665
996.0178422,0.160086665
996.843032,0.150086665
997.6675434,0.140086665
998.4913753,0.130086665
999.3145261,0.120086665
1000.136995,0.110086665
1000.958779,0.100086665
1001.779879,0.090086665
1002.600292,0.080086665
1003.420016,0.070086665
1004.239051,0.060086665
1005.057395,0.050086665
1005.875046,0.040086665
1006.692003,0.030086665
1007.508263,0.020086665
1008.323826,0.010086665
1009.13869,8.67E-05


==> figs/Deflection1pas.csv <==
Step,Value
0,0
0.002020202,5.39763E-05
0.004040404,0.000212871
0.006060606,0.000472131
0.008080808,0.000827207
0.01010101,0.001273545
0.012121212,0.001806595
0.014141414,0.002421803
0.016161616,0.00311462
0.018181818,0.003880492
0.02020202,0.004714869
0.022222222,0.005613198
0.024242424,0.006570928
0.026262626,0.007583506
0.028282828,0.008646382
0.03030303,0.009755004
0.032323232,0.010904819
0.034343434,0.012091276
0.036363636,0.013309823
0.038383838,0.014555909
0.04040404,0.015824982
0.042424242,0.017112489
0.044444444,0.01841388
0.046464646,0.019724603
0.048484848,0.021040105
0.050505051,0.022355836
0.052525253,0.023667242
0.054545455,0.024969774
0.056565657,0.026258878
0.058585859,0.027530003
0.060606061,0.028778598
0.062626263,0.03000011
0.064646465,0.031189988
0.066666667,0.03234368
0.068686869,0.033456635
0.070707071,0.0345243
0.072727273,0.035542125
0.074747475,0.036505556
0.076767677,0.037410075
0.078787879,0.038251354
0.080808081,0.039025418
0.082828283,0.039728675
0.084848485,0.04035792
0.086868687,0.04091033
0.088888889,0.041383469
0.090909091,0.041775281
0.092929293,0.042084099
0.094949495,0.042308637
0.096969697,0.042447996
0.098989899,0.04250166
0.101010101,0.042469497
0.103030303,0.042351759
0.105050505,0.042149085
0.107070707,0.041862496
0.109090909,0.041493397
0.111111111,0.04104358
0.113131313,0.040515218
0.115151515,0.039910871
0.117171717,0.039233482
0.119191919,0.03848638
0.121212121,0.037673275
0.123232323,0.036798234
0.125252525,0.035865512
0.127272727,0.034879398
0.129292929,0.033844181
0.131313131,0.032764149
0.133333333,0.031643592
0.135353535,0.030486798
0.137373737,0.029298056
0.139393939,0.028081654
0.141414141,0.026841882
0.143434343,0.025583027
0.145454545,0.024309379
0.147474747,0.023025227
0.149494949,0.021734858
0.151515152,0.020442563
0.153535354,0.019152629
0.155555556,0.017869345
0.157575758,0.016597
0.15959596,0.015339883
0.161616162,0.014102283
0.163636364,0.012888488
0.165656566,0.011702786
0.167676768,0.010549467
0.16969697,0.00943282
0.171717172,0.008357132
0.173737374,0.007326694
0.175757576,0.006345793
0.177777778,0.005418718
0.17979798,0.004549758
0.181818182,0.003743202
0.183838384,0.003003338
0.185858586,0.002334455
0.187878788,0.001740842
0.18989899,0.001226788
0.191919192,0.000796581
0.193939394,0.00045451
0.195959596,0.000204864
0.197979798,5.19307E-05
0.2,0


==> figs/analytical.csv <==
Step,Value
0.168418652,0.063787446
0.328504067,0.11642324
0.430782916,0.16504444
0.553385238,0.207420715
0.668454568,0.248904858
0.85566611,0.281021614


==> figs/def2pas.csv <==
Step,Value
0,0
0.002020202,0.000105276
0.004040404,0.000415186
0.006060606,0.000920851
0.008080808,0.001613395
0.01010101,0.002483939
0.012121212,0.003523606
0.014141414,0.004723517
0.016161616,0.006074796
0.018181818,0.007568564
0.02020202,0.009195943
0.022222222,0.010948055
0.024242424,0.012816024
0.026262626,0.014790971
0.028282828,0.016864018
0.03030303,0.019026288
0.032323232,0.021268903
0.034343434,0.023582984
0.036363636,0.025959655
0.038383838,0.028390038
0.04040404,0.030865254
0.042424242,0.033376426
0.044444444,0.035914676
0.046464646,0.038471126
0.048484848,0.0410369
0.050505051,0.043603118
0.052525253,0.046160903
0.054545455,0.048701377
0.056565657,0.051215663
0.058585859,0.053694882
0.060606061,0.056130158
0.062626263,0.058512611
0.064646465,0.060833365
0.066666667,0.063083542
0.068686869,0.065254264
0.070707071,0.067336652
0.072727273,0.06932183
0.074747475,0.071200919
0.076767677,0.072965105
0.078787879,0.074605946
0.080808081,0.07611569
0.082828283,0.077487333
0.084848485,0.078714621
0.086868687,0.07979205
0.088888889,0.080714864
0.090909091,0.08147906
0.092929293,0.082081383
0.094949495,0.082519326
0.096969697,0.082791133
0.098989899,0.082895799
0.101010101,0.082833068
0.103030303,0.082603431
0.105050505,0.082208133
0.107070707,0.081649165
0.109090909,0.08092927
0.111111111,0.08005194
0.113131313,0.079021417
0.115151515,0.07784269
0.117171717,0.076521503
0.119191919,0.075064344
0.121212121,0.073478454
0.123232323,0.071771762
0.125252525,0.069952568
0.127272727,0.068029239
0.129292929,0.066010138
0.131313131,0.06390363
0.133333333,0.061718081
0.135353535,0.059461854
0.137373737,0.057143316
0.139393939,0.05477083
0.141414141,0.052352761
0.143434343,0.049897474
0.145454545,0.047413335
0.147474747,0.044908707
0.149494949,0.042391955
0.151515152,0.039871445
0.153535354,0.03735554
0.155555556,0.034852607
0.157575758,0.032371009
0.15959596,0.029919111
0.161616162,0.027505279
0.163636364,0.025137877
0.165656566,0.022825269
0.167676768,0.020575821
0.16969697,0.018397897
0.171717172,0.016299862
0.173737374,0.014290081
0.175757576,0.012376918
0.177777778,0.010568739
0.17979798,0.008873908
0.181818182,0.00730079
0.183838384,0.00585775
0.185858586,0.004553152
0.187878788,0.003395362
0.18989899,0.002392743
0.191919192,0.001553662
0.193939394,0.000886482
0.195959596,0.000399568
0.197979798,0.000101286
0.2,0


==> figs/def3pas.csv <==
Step,Value
0,0
0.002020202,0.000149439
0.004040404,0.000589353
0.006060606,0.001307141
0.008080808,0.002290201
0.01010101,0.003525931
0.012121212,0.005001729
0.014141414,0.006704993
0.016161616,0.008623121
0.018181818,0.010743512
0.02020202,0.013053563
0.022222222,0.015540672
0.024242424,0.018192238
0.026262626,0.020995658
0.028282828,0.023938331
0.03030303,0.027007655
0.032323232,0.030191027
0.034343434,0.033475846
0.036363636,0.036849511
0.038383838,0.040299418
0.04040404,0.043812966
0.042424242,0.047377553
0.044444444,0.050980578
0.046464646,0.054609438
0.048484848,0.058251531
0.050505051,0.061894256
0.052525253,0.06552501
0.054545455,0.069131192
0.056565657,0.072700199
0.058585859,0.07621943
0.060606061,0.079676283
0.062626263,0.083058156
0.064646465,0.086352447
0.066666667,0.089546553
0.068686869,0.092627874
0.070707071,0.095583807
0.072727273,0.09840175
0.074747475,0.101069102
0.076767677,0.103573348
0.078787879,0.105902509
0.080808081,0.108045577
0.082828283,0.109992613
0.084848485,0.111734737
0.086868687,0.113264138
0.088888889,0.114574066
0.090909091,0.115658836
0.092929293,0.116513827
0.094949495,0.117135483
0.096969697,0.117521312
0.098989899,0.117669885
0.101010101,0.117580838
0.103030303,0.117254871
0.105050505,0.116693748
0.107070707,0.115900298
0.109090909,0.114878413
0.111111111,0.113633051
0.113131313,0.112170231
0.115151515,0.110497039
0.117171717,0.108621624
0.119191919,0.1065532
0.121212121,0.104302043
0.123232323,0.101879408
0.125252525,0.099297078
0.127272727,0.096566928
0.129292929,0.093700831
0.131313131,0.090710661
0.133333333,0.087608292
0.135353535,0.084405598
0.137373737,0.081114452
0.139393939,0.077746728
0.141414141,0.0743143
0.143434343,0.070829042
0.145454545,0.067302827
0.147474747,0.063747528
0.149494949,0.060175021
0.151515152,0.056597178
0.153535354,0.053025873
0.155555556,0.04947298
0.157575758,0.045950373
0.15959596,0.042469925
0.161616162,0.039043511
0.163636364,0.035683003
0.165656566,0.032400276
0.167676768,0.029207203
0.16969697,0.026115658
0.171717172,0.023137516
0.173737374,0.020284648
0.175757576,0.01756893
0.177777778,0.015002235
0.17979798,0.012596437
0.181818182,0.01036341
0.183838384,0.008315026
0.185858586,0.006463161
0.187878788,0.004819687
0.18989899,0.003396479
0.191919192,0.00220541
0.193939394,0.001258354
0.195959596,0.000567184
0.197979798,0.000143775
0.2,0


==> figs/def4pas.csv <==
Step,Value
0,0
0.002020202,0.000186464
0.004040404,0.000735372
0.006060606,0.001631
0.008080808,0.002857624
0.01010101,0.00439952
0.012121212,0.006240963
0.014141414,0.00836623
0.016161616,0.010759596
0.018181818,0.013405337
0.02020202,0.016287729
0.022222222,0.019391047
0.024242424,0.022699568
0.026262626,0.026197567
0.028282828,0.029869321
0.03030303,0.033699103
0.032323232,0.037671192
0.034343434,0.041769862
0.036363636,0.045979389
0.038383838,0.05028405
0.04040404,0.054668119
0.042424242,0.059115873
0.044444444,0.063611587
0.046464646,0.068139537
0.048484848,0.072684
0.050505051,0.077229251
0.052525253,0.081759565
0.054545455,0.086259218
0.056565657,0.090712487
0.058585859,0.095103647
0.060606061,0.099416974
0.062626263,0.103636744
0.064646465,0.107747232
0.066666667,0.111732714
0.068686869,0.115577467
0.070707071,0.119265765
0.072727273,0.122781885
0.074747475,0.126110103
0.076767677,0.129234805
0.078787879,0.132141041
0.080808081,0.134815079
0.082828283,0.137244514
0.084848485,0.139418269
0.086868687,0.141326596
0.088888889,0.142961073
0.090909091,0.144314607
0.092929293,0.145381432
0.094949495,0.14615711
0.096969697,0.146638532
0.098989899,0.146823916
0.101010101,0.146712806
0.103030303,0.146306077
0.105050505,0.14560593
0.107070707,0.144615894
0.109090909,0.143340826
0.111111111,0.141786911
0.113131313,0.139961661
0.115151515,0.137873918
0.117171717,0.135533848
0.119191919,0.132952948
0.121212121,0.130144042
0.123232323,0.127121171
0.125252525,0.12389904
0.127272727,0.120492465
0.129292929,0.116916261
0.131313131,0.113185243
0.133333333,0.109314227
0.135353535,0.10531803
0.137373737,0.101211466
0.139393939,0.097009351
0.141414141,0.0927265
0.143434343,0.08837773
0.145454545,0.083977855
0.147474747,0.079541692
0.149494949,0.075084056
0.151515152,0.070619762
0.153535354,0.066163627
0.155555556,0.061730465
0.157575758,0.057335092
0.15959596,0.052992325
0.161616162,0.048716977
0.163636364,0.044523866
0.165656566,0.040427807
0.167676768,0.036443614
0.16969697,0.032586105
0.171717172,0.028870094
0.173737374,0.025310397
0.175757576,0.021921829
0.177777778,0.018719207
0.17979798,0.015717346
0.181818182,0.01293106
0.183838384,0.010375167
0.185858586,0.008064481
0.187878788,0.006013818
0.18989899,0.004237994
0.191919192,0.002751825
0.193939394,0.001570125
0.195959596,0.00070771
0.197979798,0.000179397
0.2,0


==> figs/def5pas.csv <==
Step,Value
0,0
0.002020202,0.00022215
0.004040404,0.000876112
0.006060606,0.001943153
0.008080808,0.003404537
0.01010101,0.005241533
0.012121212,0.007435406
0.014141414,0.009967422
0.016161616,0.012818849
0.018181818,0.015970952
0.02020202,0.019404998
0.022222222,0.023102253
0.024242424,0.027043983
0.026262626,0.031211456
0.028282828,0.035585937
0.03030303,0.040148693
0.032323232,0.04488099
0.034343434,0.049764094
0.036363636,0.054779272
0.038383838,0.059907791
0.04040404,0.065130917
0.042424242,0.070429915
0.044444444,0.075786053
0.046464646,0.081180597
0.048484848,0.086594813
0.050505051,0.092009968
0.052525253,0.097407328
0.054545455,0.10276816
0.056565657,0.108073729
0.058585859,0.113305302
0.060606061,0.118444146
0.062626263,0.123471527
0.064646465,0.128368712
0.066666667,0.133116966
0.068686869,0.137697556
0.070707071,0.142091749
0.072727273,0.146280811
0.074747475,0.150246008
0.076767677,0.153968739
0.078787879,0.157431192
0.080808081,0.160617008
0.082828283,0.163511406
0.084848485,0.166101192
0.086868687,0.168374749
0.088888889,0.170322044
0.090909091,0.171934628
0.092929293,0.17320563
0.094949495,0.174129763
0.096969697,0.174703323
0.098989899,0.174924187
0.101010101,0.174791812
0.103030303,0.17430724
0.105050505,0.173473094
0.107070707,0.172293577
0.109090909,0.170774477
0.111111111,0.168923162
0.113131313,0.166748582
0.115151515,0.16426127
0.117171717,0.16147334
0.119191919,0.158398488
0.121212121,0.155051993
0.123232323,0.151450582
0.125252525,0.147611775
0.127272727,0.143553224
0.129292929,0.139292578
0.131313131,0.13484749
0.133333333,0.130235611
0.135353535,0.125474591
0.137373737,0.120582081
0.139393939,0.115575734
0.141414141,0.110473199
0.143434343,0.105292128
0.145454545,0.100050172
0.147474747,0.094764982
0.149494949,0.08945421
0.151515152,0.084135506
0.153535354,0.078826522
0.155555556,0.073544908
0.157575758,0.068308316
0.15959596,0.063134396
0.161616162,0.058040801
0.163636364,0.05304518
0.165656566,0.048165186
0.167676768,0.043418469
0.16969697,0.03882268
0.171717172,0.034395471
0.173737374,0.030154492
0.175757576,0.026117395
0.177777778,0.022301831
0.17979798,0.01872545
0.181818182,0.015405904
0.183838384,0.012360845
0.185858586,0.009607923
0.187878788,0.007164789
0.18989899,0.005049094
0.191919192,0.00327849
0.193939394,0.001870627
0.195959596,0.000843157
0.197979798,0.000213731
0.2,0


==> figs/def6pas.csv <==
Step,Value
0,0
0.002020202,0.000256499
0.004040404,0.001011576
0.006060606,0.0022436
0.008080808,0.003930942
0.01010101,0.006051971
0.012121212,0.008585057
0.014141414,0.01150857
0.016161616,0.01480088
0.018181818,0.018440356
0.02020202,0.022405369
0.022222222,0.026674288
0.024242424,0.031225483
0.026262626,0.036037324
0.028282828,0.04108818
0.03030303,0.046356422
0.032323232,0.05182042
0.034343434,0.057458542
0.036363636,0.06324916
0.038383838,0.069170642
0.04040404,0.07520136
0.042424242,0.081319681
0.044444444,0.087503977
0.046464646,0.093732617
0.048484848,0.099983971
0.050505051,0.106236409
0.052525253,0.112468301
0.054545455,0.118658016
0.056565657,0.124783924
0.058585859,0.130824395
0.060606061,0.136757799
0.062626263,0.142562506
0.064646465,0.148216886
0.066666667,0.153699308
0.068686869,0.158988142
0.070707071,0.164061758
0.072727273,0.168898527
0.074747475,0.173476816
0.076767677,0.17777515
0.078787879,0.181772963
0.080808081,0.185451364
0.082828283,0.188793291
0.084848485,0.191783504
0.086868687,0.194408595
0.088888889,0.196656979
0.090909091,0.198518897
0.092929293,0.19998642
0.094949495,0.201053441
0.096969697,0.201715685
0.098989899,0.201970698
0.101010101,0.201817855
0.103030303,0.20125836
0.105050505,0.200295239
0.107070707,0.198933347
0.109090909,0.197179366
0.111111111,0.195041804
0.113131313,0.192530994
0.115151515,0.189659097
0.117171717,0.186440101
0.119191919,0.182889821
0.121212121,0.179025895
0.123232323,0.17486764
0.125252525,0.170435283
0.127272727,0.165749204
0.129292929,0.160829784
0.131313131,0.155697403
0.133333333,0.150372442
0.135353535,0.14487528
0.137373737,0.139226299
0.139393939,0.133445877
0.141414141,0.127554396
0.143434343,0.121572236
0.145454545,0.115519777
0.147474747,0.109417399
0.149494949,0.103285484
0.151515152,0.09714441
0.153535354,0.091014558
0.155555556,0.084916309
0.157575758,0.078870043
0.15959596,0.07289614
0.161616162,0.067014981
0.163636364,0.061246945
0.165656566,0.055612414
0.167676768,0.050131766
0.16969697,0.044825384
0.171717172,0.039713646
0.173737374,0.034816934
0.175757576,0.030155627
0.177777778,0.025750106
0.17979798,0.02162075
0.181818182,0.017787942
0.183838384,0.01427206
0.185858586,0.011093485
0.187878788,0.008272597
0.18989899,0.005829777
0.191919192,0.003785405
0.193939394,0.002159861
0.195959596,0.000973525
0.197979798,0.000246778
0.2,0


==> figs/def7pas.csv <==
Step,Value
0,0
0.002020202,0.000293524
0.004040404,0.001157594
0.006060606,0.002567459
0.008080808,0.004498365
0.01010101,0.00692556
0.012121212,0.009824291
0.014141414,0.013169807
0.016161616,0.016937355
0.018181818,0.021102181
0.02020202,0.025639535
0.022222222,0.030524663
0.024242424,0.035732813
0.026262626,0.041239233
0.028282828,0.04701917
0.03030303,0.053047871
0.032323232,0.059300585
0.034343434,0.065752558
0.036363636,0.072379039
0.038383838,0.079155274
0.04040404,0.086056512
0.042424242,0.093058
0.044444444,0.100134986
0.046464646,0.107262717
0.048484848,0.11441644
0.050505051,0.121571404
0.052525253,0.128702855
0.054545455,0.135786042
0.056565657,0.142796212
0.058585859,0.149708612
0.060606061,0.15649849
0.062626263,0.163141094
0.064646465,0.169611671
0.066666667,0.175885469
0.068686869,0.181937735
0.070707071,0.187743717
0.072727273,0.193278662
0.074747475,0.198517818
0.076767677,0.203436607
0.078787879,0.208011495
0.080808081,0.212220866
0.082828283,0.216045192
0.084848485,0.219467036
0.086868687,0.222471053
0.088888889,0.225043986
0.090909091,0.227174668
0.092929293,0.228854025
0.094949495,0.230075069
0.096969697,0.230832905
0.098989899,0.231124729
0.101010101,0.230949824
0.103030303,0.230309567
0.105050505,0.229207421
0.107070707,0.227648944
0.109090909,0.225641779
0.111111111,0.223195664
0.113131313,0.220322424
0.115151515,0.217035975
0.117171717,0.213352325
0.119191919,0.209289569
0.121212121,0.204867894
0.123232323,0.200109404
0.125252525,0.195037245
0.127272727,0.189674741
0.129292929,0.184045214
0.131313131,0.178171985
0.133333333,0.172078377
0.135353535,0.165787712
0.137373737,0.159323312
0.139393939,0.152708499
0.141414141,0.145966596
0.143434343,0.139120924
0.145454545,0.132194806
0.147474747,0.125211563
0.149494949,0.118194519
0.151515152,0.111166994
0.153535354,0.104152312
0.155555556,0.097173794
0.157575758,0.090254762
0.15959596,0.08341854
0.161616162,0.076688448
0.163636364,0.070087809
0.165656566,0.063639945
0.167676768,0.057368178
0.16969697,0.05129583
0.171717172,0.045446225
0.173737374,0.039842682
0.175757576,0.034508526
0.177777778,0.029467077
0.17979798,0.024741659
0.181818182,0.020355593
0.183838384,0.016332201
0.185858586,0.012694805
0.187878788,0.009466729
0.18989899,0.006671293
0.191919192,0.00433182
0.193939394,0.002471632
0.195959596,0.001114051
0.197979798,0.0002824
0.2,0


==> figs/numerical.csv <==
Step,Value
0.168418652,0.0501
0.328504067,0.0916
0.430782916,0.1298
0.553385238,0.1632
0.668454568,0.1959
0.85566611,0.2211


==> figs/x_y_final.csv <==
strain,stress
0.059052798914501,399.6712133
0.06291024308708,406.7389265
0.066720708745838,413.6820747
0.070505060885354,420.5393423
0.074289652077496,427.3582563
0.0780570837804,434.1070782
0.081787338765447,440.7501867
0.085563975843118,447.4356925
0.089286391347554,453.985166
0.092997849336752,460.4754029
0.0966501906795,466.8230323
0.100405133004686,473.3082
0.10407844415527,479.6122519
0.107729893962806,485.8393991
0.111354080808091,491.9812389
0.114987465020915,498.0999288
0.118585491380428,504.120988
0.122242521795045,510.2021386
0.125787029178869,516.0592247
0.129404137211261,521.9990536
0.132950755337314,527.7869234
0.136555720979667,533.6336237
0.140063527328627,539.287894
0.143621333162498,544.988038
0.147101787513167,550.5308209
0.150599739838498,556.0685756
0.154098892772046,561.5756725
0.157615207130063,567.0774297
0.161044718382355,572.4125818
0.164510226798646,577.7733043
0.1679796177637,583.109858
0.171389624536058,588.3261041
0.174814280916924,593.5363173
0.178222019328091,598.6929529
0.181620790481253,603.8088087
0.185008049106467,608.8807431
0.188383872932412,613.9095799
0.191748338903222,618.8961257
0.19509895208843,623.8373877
0.198469126058448,628.7829966
0.201782009542028,633.6209859
0.205101772813444,638.4459945
0.208415625909597,643.2398043
0.211731177196468,648.0138392
0.215003006809341,652.7034781
0.218281751897302,657.3820102
0.221552285922717,662.028201
0.224804670890842,666.6285067
0.228041536576402,671.1872716
0.231280357537091,675.729533
0.234503778884844,680.2313643
0.23771684316367,684.7003148
0.240924528609297,689.1437156
0.244117061486867,693.5484619
0.247257947989486,697.8649987
0.250469279576664,702.2612072
0.253629108451763,706.5702254
0.256786236153429,710.8592541
0.259923788928131,715.1057537
0.263068343468766,719.3459947
0.266188672855347,723.5381932
0.269299296065065,727.7022918
0.272409792617128,731.8513645
0.275491664185086,735.9477723
0.278582988560091,740.0424259
0.281655354465102,744.0979143
0.284723011245254,748.1333573
0.287776599233984,752.1367107
0.290844254978459,756.1449993
0.293862931526862,760.076202
0.296888779112724,764.0038368
0.299914759618411,767.9188387
0.30292237802038,771.7975061
0.305927881918063,775.6610272
0.3089152018271,779.4889719
0.3119210760796,783.328512
0.314876887287279,787.0922815
0.317853551046502,790.8708435
0.320814578487656,794.6179317
0.323748778488175,798.3197118
0.326678902372004,802.0051405
0.329611703316352,805.682791
0.332540409968515,809.3442485
0.335444923401355,812.9646095
0.338352164876822,816.5776116
0.341246535781513,820.1639837
0.344134768581555,823.7322277
0.347021309691773,827.2879322
0.349936982273317,830.8689674
0.352754142632993,834.3189805
0.355583098091933,837.773563
0.358460848261839,841.2776199
0.361306389716903,844.7324715
0.364135172107475,848.1571704
0.366955975055035,851.5625094
0.369781797628801,854.9642305
0.372575974798495,858.3183641
0.375381689112645,861.6768786
0.378177412450587,865.0140245
0.380958936469932,868.3249263
0.383730615962158,871.6149118
0.386473401926564,874.861584
0.389267973205593,878.1603507
0.392020972688237,881.4009799
0.394766413967698,884.6237683
0.397506438413863,887.8313073
0.400234787128575,891.0163654
0.402957800771882,894.1864366
0.405681751305999,897.3488505
0.408379606827658,900.4723483
0.411082633558871,903.5932293
0.413755646425899,906.6709827
0.416464805675192,909.7817475
0.419141985104864,912.8472625
0.421816115477316,915.9007985
0.424487202109301,918.9423575
0.427140979786025,921.955749
0.429791800099222,924.9573088
0.432441695806366,927.9492828
0.435074475414316,930.913382
0.43771042787756,933.8723962
0.440329390654172,936.8036093
0.442917431658753,939.6914816
0.44556284041385,942.6341571
0.448167333885255,945.5219264
0.450751124042146,948.3771674
0.453346128973305,951.2347507
0.45590074314439,954.037467
0.458470581713295,956.8458005
0.461073246818286,959.6778001
0.463631809751374,962.4487694
0.4661956066724,965.211116
0.46874306944897,967.9400775
0.471284059145382,970.6444405
0.473822499942908,973.3260232
0.476350631842805,975.9737688
0.478878196028607,978.5943124
0.481393594738383,981.1712814
0.483879567828252,983.6822788
0.486411253712574,986.1959282
0.488915464684042,988.6306325
0.491401949657981,990.9870031
0.493887988458061,993.2695774
0.496367862192651,995.4581388
0.498841601363309,997.5347838
0.012916225266546,310.7858935
0.020908021025318,340.4551083
0.028854670904103,359.1681059
0.036735656803061,374.9818967
0.044531107249049,389.856515
0.052295916593883,404.379352
0.059995011888989,418.5970106
0.067603156279946,432.4874571
0.075206029782009,446.2088029
0.08266522739906,459.5108998
0.090191990554696,472.768124
0.097585997257036,485.6263123
0.104936988482853,498.2452919
0.112225956989845,510.5951093
0.119442768648361,522.6633059
0.126651923875395,534.5615261
0.133814946169416,546.2299125
0.140886310036868,557.6011666
0.147934973716455,568.7926446
0.15493162481033,579.7632827
0.161871688832719,590.5125209
0.16876392013793,601.0604197
0.1756142169647,611.4220462
0.182417906318857,621.5962364
0.189154926882289,631.5593579
0.195882831457414,641.4017791
0.202522389109716,651.0131323
0.209196745181585,660.5760411
0.215713516844321,669.8204636
0.222250652798951,679.0044947
0.228767706064431,688.0738986
0.235210452532348,696.9574969
0.241626681005208,705.7253565
0.247997126559154,714.3545628
0.25432239979521,722.8494827
0.260636811741345,731.2589438
0.266868528101097,739.490465
0.273075920062419,747.6243746
0.27926865369393,755.6753229
0.285399782508308,763.5846962
0.291507558440746,771.4042553
0.29755504882802,779.0889701
0.303580027604554,786.6889631
0.309589560180063,794.2145383
0.31552900372457,801.5992132
0.321478696747777,808.94439
0.327323370223873,816.1096402
0.333181112522999,823.241498
0.339031459016136,830.3155071
0.344776942606206,837.2156847
0.350516016623148,844.0620606
0.356246414633164,850.8525024
0.361924577966199,857.5364693
0.367609629264942,864.1844102
0.373193692555568,870.6715498
0.378785261859634,877.1252518
0.384339355868105,883.4941625
0.389877584766451,889.8038574
0.395362161443129,896.0122225
0.400856588509245,902.191758
0.406250216496568,908.2190992
0.411679094574632,914.2470346
0.417043650658751,920.1652957
0.422391872044501,926.0275692
0.427717754530721,931.8274326
0.433005288542424,937.5476412
0.438265011525507,943.1995391
0.443507242394759,948.7934715
0.448708169479432,954.3027447
0.453896080791931,959.754928
0.459043394079582,965.117046
0.464185958116177,970.4198808
0.46929243890983,975.6208009
0.474361308255926,980.7030419
0.479414287893141,985.6644633
0.484453413941557,990.4697522
0.489448119501834,995.0349667
0.494469463074967,999.3388549
0.499384169240286,1003.146977
0.504342780473265,1006.393115
0.509216830351571,1008.726258
0.053813241651762,400.5273203
0.057708609676679,407.7570139
0.061541848094595,414.8269787
0.065357521602613,421.8233219
0.06914994248399,428.7369008
0.072930940437875,435.5895721
0.076691907700752,442.3655908
0.080490684240126,449.1680771
0.08423199725639,455.825939
0.087959365006966,462.4170512
0.091672891064309,468.9413838
0.095381200009603,475.4138179
0.099053166083159,481.7802405
0.102734257559029,488.1195407
0.106432753105741,494.4451734
0.110067234159685,500.6184571
0.113699710218747,506.7457084
0.117327376303871,512.8222131
0.120922546674613,518.8022148
0.124518633832027,524.7418656
0.128143073547258,530.6860468
0.131707855991767,536.4910921
0.135259975888266,542.2349512
0.138802242880446,547.922761
0.142332006494458,553.5508874
0.145843952874025,559.1116393
0.149357065939614,564.6356521
0.152892746103142,570.156513
0.156375880801622,575.5577697
0.159844262011589,580.8994669
0.163292692565907,586.1745158
0.16674249766344,591.4162049
0.170175170541965,596.5970415
0.17358821947865,601.7142101
0.177031547669199,606.8427679
0.18043436049203,611.8778193
0.183825633436702,616.8633908
0.187195078537989,621.7852224
0.190560957017904,626.6707304
0.193918118498903,631.5129895
0.197253784921095,636.2943533
0.20061415977313,641.0813789
0.203942892798463,645.7942469
0.207235181544705,650.4273944
0.210529325441256,655.035501
0.213820223853326,659.6117806
0.21709026710111,664.1323659
0.220397283771184,668.6773216
0.223648423844623,673.1195735
0.226889028249967,677.5221568
0.230119165050635,681.88569
0.233336427008425,686.2074597
0.23656557164585,690.5209969
0.239796616098288,694.8130672
0.242980491747177,699.0192321
0.246149376224136,703.1829082
0.249359393445103,707.3777811
0.252464461183938,711.4138311
0.255673662995827,715.5630455
0.258812290593664,719.5993887
0.261936288283363,723.595866
0.265050556996908,727.5591669
0.268174276688513,731.5138701
0.271314476175503,735.4687795
0.27439972001261,739.3344552
0.277484945521966,743.1804082
0.280553600158082,746.9862983
0.28361992684859,750.7700976
0.28667453380514,754.5204702
0.289757261506765,758.2862956
0.292790875267087,761.9735285
0.295817638803634,765.6341544
0.298839904180264,769.2712175
0.301843819857875,772.8683446
0.304838739044045,776.4370646
0.307854576188177,780.0129996
0.310845314932138,783.5417006
0.313806586211452,787.0185595
0.316786432858041,790.5001452
0.319732458652432,793.9254321
0.322683409766472,797.3397744
0.32561439589121,800.7145548
0.119043352234803,510.344156
0.154463131009303,568.9519538
0.188684085412636,622.023985
0.221845208832259,669.574826
0.253827933445205,711.8486801
0.284962753453018,749.9373237
0.315020571838358,784.2211842
0.344238873067112,815.5077258
0.372662090753682,843.8411026
0.400224315781844,865.1167233


==> figs/x_y_initial.csv <==
strain,stress
0.059052798914501,440.1481882
0.06291024308708,385.8424546
0.066720708745838,393.0534049
0.070505060885354,390.4660635
0.074289652077496,397.9336569
0.0780570837804,473.5905909
0.081787338765447,461.8038681
0.085563975843118,406.6945269
0.089286391347554,463.6419893
0.092997849336752,450.9691772
0.0966501906795,495.5703208
0.100405133004686,502.4892457
0.10407844415527,469.240681
0.107729893962806,466.3689837
0.111354080808091,470.2265019
0.114987465020915,527.776713
0.118585491380428,524.3041215
0.122242521795045,540.0220076
0.125787029178869,555.1888804
0.129404137211261,522.726984
0.132950755337314,538.8539361
0.136555720979667,574.1560991
0.140063527328627,529.4372478
0.143621333162498,526.0370969
0.147101787513167,561.5456102
0.150599739838498,566.5591906
0.154098892772046,561.2363339
0.157615207130063,567.7680841
0.161044718382355,563.3789249
0.164510226798646,618.3088499
0.1679796177637,541.4204486
0.171389624536058,629.1399953
0.174814280916924,593.7578042
0.178222019328091,618.0158405
0.181620790481253,583.4125706
0.185008049106467,629.5860028
0.188383872932412,634.2795602
0.191748338903222,578.6113623
0.19509895208843,633.7182971
0.198469126058448,616.7738605
0.201782009542028,603.4277228
0.205101772813444,627.8260486
0.208415625909597,653.3952378
0.211731177196468,658.6135485
0.215003006809341,633.0539847
0.218281751897302,657.9108076
0.221552285922717,662.2058621
0.224804670890842,707.8721795
0.228041536576402,690.6277797
0.231280357537091,685.7430043
0.234503778884844,720.4885041
0.23771684316367,673.0704536
0.240924528609297,728.8311334
0.244117061486867,713.8168561
0.247257947989486,678.5961713
0.250469279576664,712.0396714
0.253629108451763,707.2730581
0.256786236153429,711.321089
0.259923788928131,694.5665912
0.263068343468766,749.0476402
0.266188672855347,763.5322993
0.269299296065065,708.0253583
0.272409792617128,691.7276629
0.275491664185086,778.0848135
0.278582988560091,780.3700034
0.281655354465102,724.5109672
0.284723011245254,707.6256964
0.287776599233984,762.6105455
0.290844254978459,734.9228404
0.293862931526862,799.5054265
0.296888779112724,763.4819443
0.299914759618411,727.6871145
0.30292237802038,743.1632221
0.305927881918063,736.7551617
0.3089152018271,739.0790472
0.3119210760796,783.1304245
0.314876887287279,786.5158912
0.317853551046502,831.6413847
0.320814578487656,812.483539
0.323748778488175,797.1823174
0.326678902372004,761.6814398
0.329611703316352,785.9844637
0.332540409968515,799.4346912
0.335444923401355,832.878558
0.338352164876822,856.7713179
0.341246535781513,830.4549016
0.344134768581555,843.9269352
0.347021309691773,785.6497938
0.349936982273317,860.2713079
0.352754142632993,864.1618379
0.355583098091933,857.8601101
0.358460848261839,851.3895353
0.361306389716903,814.4555096
0.364135172107475,817.5240147
0.366955975055035,831.7145416
0.369781797628801,884.1247395
0.372575974798495,897.4179418
0.375381689112645,840.0549868
0.378177412450587,834.0509172
0.380958936469932,898.0563516
0.383730615962158,902.0625968
0.386473401926564,863.7723712
0.389267973205593,906.9049134
0.392020972688237,872.0916999
0.394766413967698,864.9753957
0.397506438413863,876.7105814
0.400234787128575,922.15274
0.402957800771882,913.6542409
0.405681751305999,916.3268406
0.408379606827658,932.0282063
0.411082633558871,923.5309608
0.413755646425899,926.4167712
0.416464805675192,901.9511562
0.419141985104864,952.9731457
0.421816115477316,875.8890349
0.424487202109301,948.8176693
0.427140979786025,891.4993544
0.429791800099222,904.4203101
0.432441695806366,968.3149627
0.435074475414316,950.2781886
0.43771042787756,933.9403354
0.440329390654172,906.8760893
0.442917431658753,968.3347876
0.44556284041385,941.7920357
0.448167333885255,944.248124
0.450751124042146,978.6444922
0.453346128973305,980.6231195
0.45590074314439,934.7711448
0.458470581713295,997.4756585
0.461073246818286,950.219289
0.463631809751374,1002.181151
0.4661956066724,975.4001685
0.46874306944897,987.612316
0.471284059145382,950.5692441
0.473822499942908,993.2876897
0.476350631842805,1013.999494
0.478878196028607,978.2207961
0.481393594738383,961.9451344
0.483879567828252,1023.125497
0.486411253712574,947.6420079
0.488915464684042,979.6144556
0.491401949657981,1012.583349
0.493887988458061,1032.251324
0.496367862192651,996.5023653
0.498841601363309,989.4864181
0.012916225266546,351.2385962
0.020908021025318,300.4704811
0.028854670904103,398.5667166
0.036735656803061,405.0614521
0.044531107249049,370.9876711
0.052295916593883,394.6321344
0.059995011888989,408.44233
0.067603156279946,473.8265735
0.075206029782009,476.0679349
0.08266522739906,489.5274918
0.090191990554696,442.3902445
0.097585997257036,505.0286254
0.104936988482853,528.9593916
0.112225956989845,481.3774886
0.119442768648361,481.9190164
0.126651923875395,563.4175618
0.133814946169416,586.0459336
0.140886310036868,588.0965525
0.147934973716455,568.3895619
0.15493162481033,559.9767618
0.161871688832719,629.5850067
0.16876392013793,611.7171021
0.1756142169647,641.1399457
0.182417906318857,601.7062985
0.189154926882289,600.7332878
0.195882831457414,661.6480403
0.202522389109716,660.9939777
0.209196745181585,680.4589415
0.215713516844321,659.1824941
0.222250652798951,698.5580999
0.228767706064431,687.4580645
0.235210452532348,708.0775831
0.241626681005208,744.6446673
0.247997126559154,754.4553496
0.25432239979521,681.8512286
0.260636811741345,711.6055981
0.266868528101097,718.6889854
0.273075920062419,767.9541112
0.27926865369393,794.9502791
0.285399782508308,783.5302415
0.291507558440746,790.5814546
0.29755504882802,789.4357802
0.303580027604554,775.3499123
0.309589560180063,774.3199201
0.31552900372457,830.4685841
0.321478696747777,779.7373935
0.327323370223873,845.3039079
0.333181112522999,834.015885
0.339031459016136,799.2628023
0.344776942606206,807.3844844
0.350516016623148,853.2545985
0.356246414633164,870.632864
0.361924577966199,856.9664996
0.367609629264942,904.6283012
0.373193692555568,851.8351909
0.378785261859634,876.289181
0.384339355868105,924.4295876
0.389877584766451,929.9945699
0.395362161443129,875.3310794
0.400856588509245,922.4733929
0.406250216496568,869.7928515
0.411679094574632,895.1945619
0.417043650658751,960.1173669
0.422391872044501,897.536062
0.427717754530721,972.4891882
0.433005288542424,927.8854203
0.438265011525507,903.9782638
0.443507242394759,938.4824254
0.448708169479432,985.2799354
0.453896080791931,988.8495779
0.459043394079582,936.1396184
0.464185958116177,950.6475137
0.46929243890983,975.6167835
0.474361308255926,970.5746122
0.479414287893141,944.8275696
0.484453413941557,1010.044279
0.489448119501834,1035.244352
0.494469463074967,1038.072063
0.499384169240286,972.2539264
0.504342780473265,996.2572518
0.509216830351571,1029.695047
0.053813241651762,430.0317431
0.057708609676679,407.3652719
0.061541848094595,394.2334399
0.065357521602613,431.8007982
0.06914994248399,408.7430924
0.072930940437875,475.3946476
0.076691907700752,402.4152703
0.080490684240126,419.8391534
0.08423199725639,485.9282179
0.087959365006966,432.9053781
0.091672891064309,489.4067494
0.095381200009603,505.6029731
0.099053166083159,511.8259213
0.102734257559029,498.6040538
0.106432753105741,474.5725101
0.110067234159685,470.5464452
0.113699710218747,516.5563111
0.117327376303871,512.9531036
0.120922546674613,528.488951
0.124518633832027,534.4133236
0.128143073547258,570.3886906
0.131707855991767,565.8372932
0.135259975888266,511.4905199
0.138802242880446,577.5268669
0.142332006494458,563.4117141
0.145843952874025,538.7825599
0.149357065939614,554.548751
0.152892746103142,530.3565454
0.156375880801622,605.4404571
0.159844262011589,540.9119184
0.163292692565907,626.7716047
0.16674249766344,631.9254064
0.170175170541965,627.1026105
0.17358821947865,572.4778985
0.177031547669199,567.5324688
0.18043436049203,622.3972359
0.183825633436702,577.0978216
0.187195078537989,642.3763635
0.190560957017904,666.9231746
0.193918118498903,651.4880658
0.197253784921095,626.0628968
0.20061415977313,671.0599559
0.203942892798463,655.2998903
0.207235181544705,640.1102216
0.210529325441256,664.5597845
0.213820223853326,629.0347369
0.21709026710111,663.5129808
0.220397283771184,708.4287165
0.223648423844623,652.5538114
0.226889028249967,717.2758484
0.230119165050635,642.0196435
0.233336427008425,676.3772441
0.23656557164585,700.7694182
0.239796616098288,705.1841445
0.242980491747177,739.9812596
0.246149376224136,693.3996652
0.249359393445103,717.8559349
0.252464461183938,702.0626566
0.255673662995827,735.9642091
0.258812290593664,699.6242886
0.261936288283363,753.696813
0.265050556996908,747.9848768
0.268174276688513,771.0761929
0.271314476175503,755.0081249
0.27439972001261,749.1286176
0.277484945521966,732.6417514
0.280553600158082,765.955409
0.28361992684859,760.1070821
0.28667453380514,783.8567321
0.289757261506765,727.637953
0.292790875267087,791.6135374
0.295817638803634,775.3847905
0.298839904180264,808.9629602
0.301843819857875,792.9595424
0.304838739044045,736.7594963
0.307854576188177,800.1654006
0.310845314932138,773.7730976
0.313806586211452,797.3779989
0.316786432858041,751.0120819
0.319732458652432,783.9869993
0.322683409766472,807.8416839
0.32561439589121,810.6115706
0.119043352234803,510.500741
0.154463131009303,549.2519646
0.188684085412636,661.9847124
0.221845208832259,659.2069909
0.253827933445205,681.4298982
0.284962753453018,790.0792191
0.315020571838358,744.7087318
0.344238873067112,785.8832693
0.372662090753682,883.2468549
0.400224315781844,845.4221155


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

